Lipschitz-inspired HALRECT Algorithm for Derivative-free Global Optimization

This article considers a box-constrained global optimization problem for Lipschitz-continuous functions with an unknown Lipschitz constant. Motivated by the famous DIRECT (DIviding RECTangles), a new HALRECT (HALving RECTangles) algorithm is introduced. A new deterministic approach combines halving (bisection) with a new multi-point sampling scheme in contrast to trisection and midpoint sampling used in the most existing DIRECT-type algorithms. A new partitioning and sampling scheme utilizes more comprehensive information about the objective function. Four different strategies of selecting potentially optimal hyper-rectangles are introduced to exploit the information about the objective function effectively. The original HALRECT algorithm and other introduced HALRECT variations (twelve in total) are tested and compared with the other twelve recently introduced DIRECT-type algorithms on $96$ box-constrained benchmark functions from DIRECTGOLib v1.1, and 96 perturbed their versions. The extensive experimental results show a very promising performance compared to state-of-the-art DIRECT-type global optimization. New HALRECT approaches offers high robustness across problems of different degrees of complexity, varying from simple - uni-modal and low dimensional to complex - multi-modal and higher dimensionality.

==> data/DPD.txt <==
Y       X			T       Z			
0.3333	50.0500		1.0000	116.6833
0.3333	16.7833		0.7454	16.6833
1.0000	150.0500	0.2485	1.9537
1.0000	132.3376			
1.0000	142.5167			
1.0000	140.5525			
0.1111	5.6500			
0.7454	39.0278			
0.3333	83.4500			
0.3333	80.0472			
1.0000	183.3500			
0.3333	79.9472			
0.3333	81.9329			
0.3333	81.5549			
0.7454	72.2500			
0.3333	27.8500			
0.3333	95.7927			
0.3333	64.5997			
0.2485	13.0500			
0.1111	47.5611			
0.1111	46.9064			
0.3333	86.3176			
0.3333	76.8515			
0.7454	114.2776			
0.3333	26.6824			
0.3333	105.2683			



				



==> data/Overallass.txt <==
DDA		DRA		BIA		ADA		DDO		DRO		BIO		ADO 	DDG		DRG		BIG 	ADG		T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0104	0.0104	0.0104	0.0104	0.0104	0.0104	0.0104	0.0104	0.0104	0.0104	0.0104	0.0104	20
0.0104	0.0104	0.0104	0.0104	0.0208	0.0208	0.0104	0.0208	0.0104	0.0104	0.0104	0.0104	30
0.0104	0.0104	0.0104	0.0104	0.0208	0.0208	0.0104	0.0208	0.0104	0.0104	0.0104	0.0104	40
0.0208	0.0104	0.0104	0.0104	0.0208	0.0208	0.0104	0.0208	0.0104	0.0104	0.0104	0.0104	50
0.0208	0.0104	0.0104	0.0104	0.0313	0.0313	0.0104	0.0313	0.0104	0.0104	0.0104	0.0104	60
0.0313	0.0208	0.0104	0.0313	0.0625	0.0313	0.0208	0.0521	0.0104	0.0104	0.0104	0.0104	70
0.0417	0.0208	0.0104	0.0417	0.0625	0.0313	0.0313	0.0729	0.0208	0.0208	0.0208	0.0208	80
0.0521	0.0313	0.0417	0.0521	0.0938	0.0313	0.0417	0.0938	0.0417	0.0417	0.0313	0.0521	90
0.0521	0.0313	0.0417	0.0521	0.0938	0.0729	0.0521	0.0938	0.0417	0.0417	0.0313	0.0521	100
0.0521	0.0313	0.0417	0.0521	0.1250	0.0833	0.0625	0.1250	0.0417	0.0417	0.0417	0.0521	110
0.0729	0.0521	0.0625	0.0729	0.1354	0.1146	0.0833	0.1458	0.0521	0.0521	0.0417	0.0625	120
0.0833	0.0625	0.0625	0.0833	0.1667	0.1250	0.0938	0.1563	0.0625	0.0521	0.0417	0.0729	130
0.0938	0.0729	0.0833	0.0938	0.1771	0.1563	0.1042	0.1667	0.0729	0.0625	0.0521	0.0729	140
0.0938	0.0729	0.0833	0.0938	0.1771	0.1771	0.1146	0.1667	0.0833	0.0729	0.0625	0.0833	150
0.1042	0.0833	0.0938	0.1042	0.1875	0.1771	0.1354	0.1771	0.1042	0.0833	0.0833	0.1042	160
0.1458	0.1042	0.1146	0.1458	0.1875	0.1979	0.1354	0.1979	0.1042	0.0833	0.0938	0.1042	170
0.1458	0.1146	0.1354	0.1458	0.1875	0.1979	0.1563	0.1979	0.1146	0.0938	0.0938	0.1042	180
0.1563	0.1250	0.1354	0.1563	0.1979	0.1979	0.1667	0.2083	0.1250	0.1250	0.1042	0.1146	190
0.1563	0.1354	0.1354	0.1563	0.2396	0.2083	0.1771	0.2292	0.1354	0.1354	0.1042	0.1250	200
0.1667	0.1458	0.1354	0.1771	0.2396	0.2083	0.1771	0.2396	0.1354	0.1354	0.1250	0.1354	210
0.1979	0.1667	0.1771	0.1979	0.2500	0.2083	0.1875	0.2500	0.1354	0.1458	0.1354	0.1354	220
0.1979	0.1667	0.1771	0.1979	0.2500	0.2188	0.1875	0.2708	0.1354	0.1563	0.1458	0.1354	230
0.1979	0.1771	0.1875	0.1979	0.2708	0.2188	0.1979	0.2813	0.1458	0.1563	0.1563	0.1458	240
0.1979	0.1875	0.1979	0.1979	0.2708	0.2292	0.1979	0.2917	0.1563	0.1667	0.1563	0.1667	250
0.1979	0.1875	0.1979	0.1979	0.2917	0.2292	0.2083	0.3021	0.1563	0.1875	0.1667	0.1875	260
0.2292	0.2083	0.2083	0.2292	0.2917	0.2292	0.2188	0.3021	0.1875	0.1875	0.1875	0.1875	270
0.2292	0.2083	0.2083	0.2292	0.2917	0.2500	0.2188	0.3021	0.1875	0.1875	0.1875	0.1875	280
0.2292	0.2188	0.2188	0.2292	0.2917	0.2708	0.2292	0.3021	0.1875	0.1979	0.1875	0.1979	290
0.2292	0.2188	0.2292	0.2292	0.3021	0.2813	0.2396	0.3021	0.1875	0.1979	0.1875	0.1979	300
0.2292	0.2292	0.2292	0.2292	0.3021	0.2813	0.2500	0.3021	0.1875	0.2083	0.1875	0.2188	310
0.2500	0.2396	0.2292	0.2500	0.3021	0.2813	0.2604	0.3125	0.2188	0.2083	0.1979	0.2188	320
0.2500	0.2500	0.2292	0.2500	0.3125	0.2917	0.2604	0.3125	0.2292	0.2292	0.1979	0.2292	330
0.2500	0.2500	0.2292	0.2500	0.3125	0.3125	0.2604	0.3229	0.2292	0.2292	0.1979	0.2292	340
0.2500	0.2500	0.2396	0.2500	0.3125	0.3125	0.2604	0.3229	0.2292	0.2292	0.2188	0.2292	350
0.2708	0.2500	0.2500	0.2708	0.3125	0.3125	0.2708	0.3438	0.2292	0.2292	0.2292	0.2396	360
0.2708	0.2500	0.2500	0.2708	0.3125	0.3125	0.2708	0.3438	0.2292	0.2292	0.2292	0.2500	370
0.2708	0.2500	0.2708	0.2708	0.3229	0.3125	0.2917	0.3438	0.2396	0.2292	0.2396	0.2500	380
0.2708	0.2500	0.2708	0.2813	0.3333	0.3229	0.2917	0.3542	0.2396	0.2292	0.2396	0.2500	390
0.2708	0.2604	0.2708	0.2813	0.3333	0.3333	0.2917	0.3646	0.2500	0.2396	0.2500	0.2604	400
0.2708	0.2708	0.2708	0.2813	0.3333	0.3333	0.2917	0.3750	0.2604	0.2500	0.2500	0.2604	410
0.2813	0.2917	0.2708	0.2917	0.3333	0.3333	0.2917	0.3750	0.2604	0.2500	0.2500	0.2708	420
0.2813	0.3021	0.2708	0.2917	0.3333	0.3438	0.2917	0.3750	0.2708	0.2500	0.2500	0.2813	430
0.2813	0.3021	0.2813	0.2917	0.3333	0.3542	0.2917	0.3750	0.2708	0.2604	0.2604	0.2813	440
0.2917	0.3021	0.2813	0.2917	0.3542	0.3542	0.2917	0.3750	0.2917	0.2604	0.2604	0.2917	450
0.2917	0.3021	0.2813	0.3021	0.3646	0.3646	0.2917	0.3750	0.2917	0.2604	0.2604	0.3021	460
0.2917	0.3125	0.2813	0.3021	0.3646	0.3646	0.2917	0.3750	0.3021	0.2604	0.2708	0.3229	470
0.2917	0.3229	0.2813	0.3125	0.3646	0.3646	0.2917	0.3750	0.3125	0.2604	0.2708	0.3229	480
0.3125	0.3229	0.3125	0.3333	0.3646	0.3646	0.2917	0.3854	0.3125	0.2813	0.2813	0.3333	490
0.3333	0.3229	0.3125	0.3542	0.3750	0.3646	0.3125	0.3958	0.3229	0.2813	0.2813	0.3333	500
0.3438	0.3333	0.3229	0.3646	0.3750	0.3646	0.3125	0.3958	0.3229	0.3021	0.2917	0.3333	510
0.3438	0.3333	0.3333	0.3646	0.3750	0.3750	0.3125	0.3958	0.3229	0.3021	0.3021	0.3333	520
0.3542	0.3333	0.3333	0.3646	0.3750	0.3750	0.3125	0.3958	0.3333	0.3021	0.3125	0.3333	530
0.3646	0.3438	0.3438	0.3750	0.3750	0.3750	0.3229	0.3958	0.3333	0.3021	0.3125	0.3333	540
0.3646	0.3542	0.3438	0.3750	0.3750	0.3750	0.3229	0.3958	0.3333	0.3021	0.3229	0.3333	550
0.3646	0.3542	0.3438	0.3750	0.3958	0.3750	0.3229	0.3958	0.3333	0.3125	0.3229	0.3333	560
0.3646	0.3542	0.3438	0.3750	0.3958	0.3750	0.3229	0.4063	0.3333	0.3125	0.3333	0.3542	570
0.3646	0.3646	0.3438	0.3854	0.4063	0.3750	0.3229	0.4063	0.3438	0.3125	0.3333	0.3542	580
0.3646	0.3646	0.3438	0.3854	0.4063	0.3750	0.3229	0.4063	0.3438	0.3125	0.3333	0.3542	590
0.3646	0.3750	0.3438	0.3854	0.4063	0.3750	0.3333	0.4063	0.3438	0.3229	0.3333	0.3542	600
0.3646	0.3750	0.3438	0.3958	0.4063	0.3750	0.3333	0.4167	0.3438	0.3438	0.3333	0.3750	610
0.3646	0.3750	0.3438	0.3958	0.4063	0.3750	0.3333	0.4271	0.3542	0.3438	0.3438	0.3854	620
0.3646	0.3750	0.3438	0.3958	0.4063	0.3750	0.3333	0.4271	0.3646	0.3438	0.3438	0.4063	630
0.3646	0.3750	0.3542	0.3958	0.4063	0.3750	0.3333	0.4375	0.3646	0.3542	0.3438	0.4063	640
0.3646	0.3750	0.3542	0.3958	0.4167	0.3750	0.3333	0.4375	0.3646	0.3542	0.3438	0.4167	650
0.3646	0.3854	0.3542	0.3958	0.4167	0.3854	0.3333	0.4479	0.3958	0.3646	0.3438	0.4167	660
0.3646	0.3854	0.3646	0.3958	0.4271	0.3854	0.3438	0.4583	0.3958	0.3750	0.3438	0.4167	670
0.3646	0.3854	0.3646	0.3958	0.4271	0.3958	0.3438	0.4583	0.4063	0.3750	0.3438	0.4167	680
0.3646	0.3854	0.3646	0.3958	0.4271	0.3958	0.3438	0.4583	0.4063	0.3854	0.3438	0.4167	690
0.3646	0.3854	0.3646	0.3958	0.4271	0.3958	0.3438	0.4583	0.4167	0.4063	0.3542	0.4271	700
0.3646	0.3854	0.3646	0.3958	0.4375	0.3958	0.3438	0.4583	0.4167	0.4063	0.3542	0.4271	710
0.3646	0.3854	0.3750	0.3958	0.4375	0.3958	0.3438	0.4583	0.4167	0.4063	0.3542	0.4375	720
0.3854	0.3958	0.3750	0.4063	0.4375	0.3958	0.3438	0.4583	0.4167	0.4063	0.3854	0.4375	730
0.3854	0.4063	0.3750	0.4167	0.4375	0.3958	0.3438	0.4583	0.4167	0.4063	0.3854	0.4375	740
0.3854	0.4063	0.3750	0.4167	0.4375	0.3958	0.3438	0.4583	0.4167	0.4063	0.3854	0.4375	750
0.3958	0.4063	0.3854	0.4167	0.4375	0.3958	0.3438	0.4583	0.4167	0.4063	0.4063	0.4375	760
0.3958	0.4063	0.3854	0.4167	0.4375	0.3958	0.3438	0.4583	0.4167	0.4063	0.4063	0.4375	770
0.3958	0.4063	0.3854	0.4167	0.4375	0.3958	0.3438	0.4583	0.4167	0.4063	0.4063	0.4375	780
0.3958	0.4063	0.3854	0.4167	0.4375	0.3958	0.3438	0.4583	0.4167	0.4063	0.4063	0.4375	790
0.3958	0.4063	0.3854	0.4167	0.4375	0.3958	0.3542	0.4583	0.4167	0.4063	0.4063	0.4375	800
0.3958	0.4063	0.3854	0.4167	0.4375	0.3958	0.3646	0.4583	0.4167	0.4063	0.4063	0.4375	810
0.3958	0.4063	0.3854	0.4167	0.4375	0.3958	0.3646	0.4583	0.4167	0.4063	0.4063	0.4375	820
0.4063	0.4063	0.3854	0.4167	0.4375	0.3958	0.3646	0.4583	0.4375	0.4063	0.4063	0.4375	830
0.4167	0.4167	0.3854	0.4271	0.4375	0.3958	0.3646	0.4688	0.4375	0.4063	0.4063	0.4375	840
0.4167	0.4167	0.3854	0.4271	0.4375	0.3958	0.3750	0.4688	0.4375	0.4063	0.4063	0.4375	850
0.4167	0.4167	0.3854	0.4271	0.4375	0.3958	0.3750	0.4688	0.4375	0.4063	0.4063	0.4479	860
0.4271	0.4167	0.3958	0.4375	0.4375	0.3958	0.3750	0.4688	0.4375	0.4063	0.4063	0.4479	870
0.4271	0.4167	0.3958	0.4375	0.4375	0.4063	0.3750	0.4688	0.4479	0.4063	0.4063	0.4479	880
0.4271	0.4167	0.3958	0.4375	0.4375	0.4063	0.3854	0.4688	0.4479	0.4063	0.4167	0.4479	890
0.4271	0.4167	0.4063	0.4375	0.4375	0.4063	0.3854	0.4688	0.4479	0.4063	0.4167	0.4479	900
0.4271	0.4167	0.4063	0.4375	0.4375	0.4063	0.3854	0.4688	0.4479	0.4167	0.4167	0.4479	910
0.4375	0.4167	0.4063	0.4479	0.4375	0.4063	0.3854	0.4688	0.4479	0.4167	0.4167	0.4479	920
0.4375	0.4271	0.4063	0.4479	0.4375	0.4063	0.3854	0.4688	0.4479	0.4167	0.4167	0.4479	930
0.4375	0.4271	0.4063	0.4479	0.4375	0.4063	0.3854	0.4688	0.4479	0.4167	0.4167	0.4479	940
0.4375	0.4271	0.4063	0.4479	0.4375	0.4063	0.3854	0.4792	0.4479	0.4167	0.4167	0.4583	950
0.4375	0.4271	0.4167	0.4479	0.4375	0.4063	0.3854	0.4792	0.4479	0.4167	0.4167	0.4583	960
0.4375	0.4271	0.4167	0.4479	0.4375	0.4063	0.3854	0.4792	0.4479	0.4167	0.4167	0.4583	970
0.4375	0.4271	0.4167	0.4479	0.4479	0.4063	0.3854	0.5208	0.4479	0.4167	0.4167	0.4583	980
0.4375	0.4271	0.4167	0.4479	0.4479	0.4063	0.3854	0.5208	0.4583	0.4167	0.4167	0.4583	990
0.4375	0.4271	0.4167	0.4479	0.4479	0.4063	0.3854	0.5208	0.4688	0.4271	0.4167	0.4583	1010
0.4375	0.4271	0.4271	0.4479	0.4688	0.4063	0.3854	0.5208	0.4688	0.4271	0.4271	0.4583	1030
0.4583	0.4375	0.4271	0.4583	0.4688	0.4063	0.3854	0.5208	0.4688	0.4271	0.4375	0.4583	1050
0.4583	0.4375	0.4271	0.4583	0.4688	0.4063	0.3854	0.5208	0.4688	0.4271	0.4375	0.4688	1070
0.4583	0.4375	0.4271	0.4583	0.4688	0.4167	0.3854	0.5208	0.4688	0.4271	0.4375	0.4688	1090
0.4583	0.4375	0.4271	0.4583	0.4688	0.4167	0.3854	0.5208	0.4688	0.4271	0.4375	0.4688	1110
0.4583	0.4375	0.4271	0.4583	0.4688	0.4167	0.3854	0.5208	0.4688	0.4271	0.4375	0.4688	1130
0.4583	0.4375	0.4271	0.4583	0.4688	0.4167	0.3958	0.5313	0.4792	0.4271	0.4375	0.4688	1150
0.4583	0.4375	0.4271	0.4583	0.4688	0.4271	0.3958	0.5313	0.4792	0.4271	0.4375	0.4688	1170
0.4583	0.4375	0.4271	0.4583	0.4792	0.4271	0.3958	0.5313	0.4792	0.4271	0.4375	0.4688	1210
0.4583	0.4375	0.4271	0.4688	0.4896	0.4375	0.3958	0.5313	0.4896	0.4271	0.4479	0.4792	1250
0.4583	0.4375	0.4271	0.4688	0.4896	0.4479	0.4063	0.5313	0.4896	0.4375	0.4479	0.4896	1290
0.4688	0.4583	0.4271	0.4688	0.4896	0.4583	0.4063	0.5313	0.5000	0.4375	0.4479	0.4896	1330
0.4688	0.4583	0.4271	0.4792	0.4896	0.4688	0.4063	0.5313	0.5000	0.4375	0.4479	0.4896	1370
0.4688	0.4583	0.4271	0.4896	0.5000	0.4688	0.4167	0.5313	0.5000	0.4375	0.4479	0.4896	1410
0.4688	0.4583	0.4271	0.4896	0.5104	0.4792	0.4167	0.5313	0.5000	0.4375	0.4583	0.4896	1450
0.4688	0.4583	0.4271	0.4896	0.5104	0.4792	0.4167	0.5313	0.5000	0.4375	0.4583	0.5000	1490
0.4792	0.4583	0.4271	0.5000	0.5104	0.4792	0.4167	0.5521	0.5104	0.4375	0.4688	0.5000	1530
0.4792	0.4688	0.4271	0.5000	0.5104	0.4792	0.4167	0.5521	0.5104	0.4479	0.4688	0.5104	1610
0.4896	0.4792	0.4375	0.5208	0.5104	0.4792	0.4271	0.5521	0.5313	0.4688	0.4688	0.5208	1690
0.5000	0.4896	0.4479	0.5313	0.5104	0.4792	0.4271	0.5521	0.5521	0.4688	0.4688	0.5417	1770
0.5000	0.5000	0.4479	0.5313	0.5104	0.4792	0.4271	0.5625	0.5625	0.4688	0.4688	0.5625	1850
0.5208	0.5104	0.4479	0.5313	0.5208	0.4792	0.4271	0.5729	0.5625	0.4688	0.4688	0.5625	1930
0.5208	0.5208	0.4583	0.5313	0.5313	0.4792	0.4375	0.5729	0.5625	0.4792	0.4792	0.5729	2010
0.5313	0.5208	0.4583	0.5313	0.5313	0.4896	0.4375	0.5729	0.5625	0.4792	0.5000	0.5938	2090
0.5417	0.5208	0.4583	0.5521	0.5313	0.5104	0.4375	0.5729	0.5833	0.4792	0.5000	0.5938	2170
0.5625	0.5208	0.4583	0.5729	0.5521	0.5104	0.4375	0.5729	0.5833	0.4792	0.5000	0.5938	2250
0.5729	0.5208	0.4792	0.5833	0.5521	0.5104	0.4479	0.5729	0.5938	0.4792	0.5208	0.5938	2410
0.5729	0.5417	0.4792	0.6042	0.5521	0.5104	0.4479	0.5833	0.5938	0.5000	0.5313	0.5938	2570
0.5729	0.5417	0.4896	0.6146	0.5625	0.5208	0.4479	0.5833	0.5938	0.5313	0.5313	0.5938	2730
0.5729	0.5417	0.5208	0.6146	0.5729	0.5313	0.4479	0.5938	0.5938	0.5313	0.5417	0.6042	2890
0.5729	0.5417	0.5313	0.6146	0.5729	0.5313	0.4583	0.6042	0.5938	0.5313	0.5625	0.6146	3050
0.5729	0.5417	0.5521	0.6250	0.5729	0.5417	0.4688	0.6042	0.5938	0.5313	0.5729	0.6146	3210
0.5729	0.5729	0.5521	0.6250	0.5729	0.5729	0.4792	0.6146	0.6042	0.5313	0.5833	0.6146	3370
0.5833	0.5729	0.5625	0.6354	0.5729	0.5729	0.5000	0.6146	0.6042	0.5313	0.5833	0.6146	3530
0.5833	0.5833	0.5625	0.6354	0.5833	0.5729	0.5104	0.6146	0.6250	0.5417	0.5938	0.6146	3690
0.6042	0.5833	0.5729	0.6458	0.5938	0.5938	0.5104	0.6250	0.6354	0.5729	0.6146	0.6146	4010
0.6042	0.6042	0.5729	0.6458	0.5938	0.6042	0.5104	0.6354	0.6458	0.5833	0.6146	0.6250	4330
0.6042	0.6146	0.5729	0.6458	0.6042	0.6146	0.5104	0.6458	0.6458	0.6042	0.6146	0.6250	4650
0.6146	0.6250	0.5833	0.6667	0.6042	0.6250	0.5104	0.6563	0.6458	0.6042	0.6354	0.6458	4970
0.6354	0.6458	0.5833	0.6979	0.6146	0.6250	0.5104	0.6563	0.6667	0.6042	0.6354	0.6667	5290
0.6563	0.6563	0.5938	0.6979	0.6250	0.6250	0.5104	0.6771	0.6771	0.6042	0.6458	0.6771	5610
0.6563	0.6771	0.5938	0.6979	0.6250	0.6250	0.5104	0.6771	0.6875	0.6042	0.6458	0.6875	5930
0.6563	0.6875	0.6042	0.7083	0.6250	0.6250	0.5104	0.6771	0.6875	0.6042	0.6458	0.6875	6250
0.6563	0.6875	0.6042	0.7083	0.6250	0.6354	0.5104	0.6771	0.6979	0.6042	0.6458	0.6979	6570
0.6667	0.6875	0.6146	0.7292	0.6354	0.6563	0.5313	0.6875	0.6979	0.6042	0.6563	0.6979	7210
0.6979	0.6875	0.6146	0.7396	0.6563	0.6563	0.5313	0.7188	0.7188	0.6042	0.6667	0.6979	7850
0.7083	0.6979	0.6146	0.7500	0.6667	0.6563	0.5313	0.7292	0.7396	0.6250	0.6667	0.7188	8490
0.7083	0.6979	0.6250	0.7500	0.6667	0.6667	0.5417	0.7292	0.7396	0.6250	0.6771	0.7396	9130
0.7188	0.6979	0.6250	0.7708	0.6771	0.6667	0.5417	0.7292	0.7396	0.6354	0.6875	0.7708	9770
0.7292	0.6979	0.6250	0.7813	0.6771	0.6667	0.5521	0.7396	0.7604	0.6458	0.6875	0.7813	10410
0.7292	0.6979	0.6250	0.7813	0.6875	0.6667	0.5521	0.7500	0.7708	0.6563	0.6875	0.7917	11050
0.7292	0.6979	0.6250	0.7813	0.6875	0.6667	0.5521	0.7500	0.7708	0.6667	0.6875	0.7917	11690
0.7396	0.6979	0.6354	0.7813	0.7083	0.6667	0.5521	0.7500	0.7813	0.6771	0.6979	0.7917	12330
0.7396	0.6979	0.6354	0.7917	0.7188	0.6667	0.5625	0.7500	0.7917	0.6875	0.7083	0.8229	13610
0.7500	0.7188	0.6458	0.7917	0.7292	0.6667	0.5625	0.7500	0.7917	0.6979	0.7083	0.8229	14890
0.7500	0.7188	0.6771	0.8021	0.7292	0.6667	0.5625	0.7604	0.8021	0.7083	0.7500	0.8229	16170
0.7500	0.7188	0.6771	0.8125	0.7292	0.6667	0.5729	0.7708	0.8021	0.7188	0.7500	0.8229	17450
0.7604	0.7188	0.6771	0.8125	0.7292	0.6667	0.5938	0.7917	0.8021	0.7292	0.7500	0.8333	18730
0.7604	0.7188	0.6771	0.8229	0.7396	0.6667	0.6042	0.8021	0.8229	0.7292	0.7813	0.8438	20010
0.7604	0.7292	0.6771	0.8229	0.7396	0.6667	0.6146	0.8021	0.8333	0.7292	0.7917	0.8542	21290
0.7813	0.7292	0.6771	0.8333	0.7396	0.6667	0.6146	0.8021	0.8438	0.7292	0.7917	0.8542	22570
0.8021	0.7396	0.6771	0.8333	0.7396	0.6667	0.6146	0.8021	0.8438	0.7292	0.8021	0.8542	23850
0.8021	0.7604	0.6875	0.8438	0.7396	0.6771	0.6146	0.8125	0.8542	0.7292	0.8021	0.8542	26410
0.8021	0.7708	0.6979	0.8646	0.7396	0.6771	0.6250	0.8125	0.8542	0.7292	0.8125	0.8750	28970
0.8021	0.7917	0.6979	0.8646	0.7396	0.6771	0.6250	0.8125	0.8542	0.7292	0.8229	0.8958	31530
0.8125	0.7917	0.6979	0.8854	0.7500	0.6979	0.6250	0.8333	0.8750	0.7292	0.8333	0.8958	34090
0.8125	0.7917	0.7083	0.8854	0.7500	0.7083	0.6354	0.8333	0.8958	0.7396	0.8333	0.8958	36650
0.8125	0.7917	0.7083	0.8958	0.7604	0.7292	0.6354	0.8333	0.8958	0.7396	0.8333	0.9063	39210
0.8125	0.7917	0.7083	0.8958	0.7708	0.7292	0.6458	0.8333	0.8958	0.7396	0.8542	0.9167	41770
0.8229	0.8125	0.7083	0.8958	0.7708	0.7292	0.6563	0.8333	0.8958	0.7396	0.8542	0.9271	44330
0.8229	0.8125	0.7083	0.9063	0.7813	0.7396	0.6563	0.8333	0.9063	0.7500	0.8646	0.9271	46890
0.8229	0.8229	0.7188	0.9063	0.7917	0.7396	0.6667	0.8333	0.9167	0.7813	0.8646	0.9375	52010
0.8229	0.8229	0.7292	0.9063	0.7917	0.7500	0.6667	0.8333	0.9167	0.7813	0.8750	0.9375	57130
0.8229	0.8229	0.7292	0.9167	0.7917	0.7500	0.6771	0.8333	0.9271	0.7813	0.8854	0.9479	62250
0.8333	0.8229	0.7396	0.9271	0.7917	0.7500	0.6979	0.8333	0.9271	0.7917	0.8958	0.9479	67370
0.8438	0.8229	0.7396	0.9271	0.7917	0.7500	0.6979	0.8333	0.9271	0.8229	0.8958	0.9479	72490
0.8438	0.8229	0.7396	0.9271	0.7917	0.7604	0.6979	0.8438	0.9271	0.8229	0.9167	0.9479	77610
0.8542	0.8229	0.7500	0.9375	0.7917	0.7708	0.6979	0.8438	0.9271	0.8229	0.9167	0.9479	82730
0.8646	0.8229	0.7500	0.9375	0.7917	0.7708	0.7083	0.8438	0.9271	0.8333	0.9167	0.9479	87850
0.8646	0.8229	0.7604	0.9375	0.7917	0.7708	0.7083	0.8438	0.9271	0.8438	0.9167	0.9583	92970
0.8646	0.8333	0.7604	0.9375	0.7917	0.7708	0.7083	0.8438	0.9271	0.8542	0.9167	0.9583	103210
0.8646	0.8333	0.7604	0.9375	0.8125	0.7708	0.7083	0.8438	0.9271	0.8646	0.9271	0.9583	113450
0.8646	0.8333	0.7813	0.9375	0.8125	0.7708	0.7083	0.8438	0.9271	0.8646	0.9375	0.9583	123690
0.8750	0.8438	0.7917	0.9375	0.8125	0.7708	0.7083	0.8438	0.9271	0.8646	0.9375	0.9583	133930
0.8854	0.8438	0.7917	0.9375	0.8125	0.7708	0.7083	0.8438	0.9271	0.8646	0.9375	0.9583	144170
0.8854	0.8438	0.7917	0.9375	0.8125	0.7708	0.7083	0.8438	0.9271	0.8646	0.9375	0.9583	154410
0.8854	0.8438	0.7917	0.9375	0.8125	0.7813	0.7188	0.8438	0.9271	0.8646	0.9375	0.9583	164650
0.8854	0.8542	0.7917	0.9375	0.8125	0.7917	0.7188	0.8438	0.9271	0.8646	0.9375	0.9583	174890
0.8854	0.8542	0.7917	0.9375	0.8125	0.7917	0.7188	0.8438	0.9271	0.8646	0.9375	0.9583	185130
0.8854	0.8542	0.7917	0.9375	0.8229	0.8125	0.7292	0.8438	0.9271	0.8750	0.9479	0.9583	205610
0.8854	0.8542	0.7917	0.9375	0.8542	0.8125	0.7396	0.8438	0.9271	0.8750	0.9479	0.9583	226090
0.8958	0.8646	0.7917	0.9375	0.8750	0.8229	0.7500	0.8542	0.9375	0.8854	0.9479	0.9583	246570
0.8958	0.8646	0.7917	0.9375	0.8750	0.8333	0.7604	0.8542	0.9375	0.8854	0.9479	0.9688	267050
0.8958	0.8646	0.7917	0.9375	0.8750	0.8333	0.7604	0.8542	0.9375	0.8854	0.9479	0.9688	287530
0.8958	0.8646	0.7917	0.9375	0.8750	0.8438	0.7604	0.8542	0.9375	0.8958	0.9479	0.9688	308010
0.8958	0.8646	0.8021	0.9375	0.8750	0.8542	0.7708	0.8646	0.9375	0.8958	0.9479	0.9688	328490
0.8958	0.8646	0.8021	0.9375	0.8750	0.8542	0.7813	0.8646	0.9375	0.9063	0.9479	0.9688	348970
0.8958	0.8646	0.8021	0.9375	0.8854	0.8646	0.7813	0.8646	0.9479	0.9063	0.9479	0.9688	369450
0.8958	0.8646	0.8021	0.9479	0.8854	0.8646	0.7917	0.8646	0.9479	0.9167	0.9479	0.9688	410410
0.8958	0.8854	0.8021	0.9479	0.8854	0.8646	0.8021	0.8646	0.9479	0.9167	0.9479	0.9688	451370
0.8958	0.8958	0.8229	0.9479	0.8854	0.8646	0.8021	0.8646	0.9479	0.9167	0.9479	0.9688	492330
0.8958	0.8958	0.8333	0.9479	0.8958	0.8750	0.8229	0.8646	0.9479	0.9167	0.9479	0.9688	533290
0.8958	0.9063	0.8333	0.9479	0.8958	0.8750	0.8229	0.8646	0.9479	0.9167	0.9479	0.9688	574250
0.8958	0.9063	0.8333	0.9479	0.8958	0.8958	0.8229	0.8646	0.9479	0.9167	0.9479	0.9688	615210
0.8958	0.9063	0.8333	0.9479	0.9063	0.9063	0.8229	0.8646	0.9479	0.9167	0.9479	0.9688	656170
0.8958	0.9063	0.8333	0.9479	0.9063	0.9063	0.8229	0.8646	0.9479	0.9167	0.9479	0.9688	697130
0.8958	0.9063	0.8333	0.9479	0.9063	0.9063	0.8333	0.8646	0.9479	0.9271	0.9479	0.9688	738090
0.9063	0.9063	0.8333	0.9479	0.9063	0.9167	0.8333	0.8750	0.9479	0.9271	0.9479	0.9688	820010
0.9063	0.9063	0.8333	0.9479	0.9167	0.9167	0.8333	0.8750	0.9479	0.9271	0.9479	0.9688	901930
0.9063	0.9063	0.8438	0.9479	0.9167	0.9271	0.8438	0.8750	0.9479	0.9271	0.9479	0.9688	1000000

==> data/Overallass1.txt <==
HOI		HIO		HVV		HII		HOO		DOI		DIO		DVV		DII		DOO		GOI		GIO		GVV		GII		GOO		BOI		BIO		BVV		BII		BOO	 	AOI		AIO		AVV		AII		AOO		T
0.0104	0.0000	0.0417	0.1146	0.0000	0.0000	0.0000	0.0417	0.0313	0.0000	0.0000	0.0000	0.0417	0.0313	0.0000	0.0313	0.0000	0.0000	0.0000	0.0000	0.0417	0.0104	0.0313	0.0313	0.0000	10
0.0208	0.0104	0.0521	0.1667	0.0104	0.0104	0.0104	0.0417	0.0313	0.0000	0.0104	0.0104	0.0417	0.0313	0.0104	0.0521	0.0000	0.0104	0.0104	0.0000	0.0417	0.0104	0.0521	0.0417	0.0000	20
0.0208	0.0104	0.0625	0.1875	0.0104	0.0104	0.0104	0.0417	0.0313	0.0104	0.0104	0.0104	0.0417	0.0313	0.0104	0.0521	0.0104	0.0104	0.0104	0.0000	0.0521	0.0208	0.0521	0.0417	0.0000	30
0.0313	0.0104	0.0729	0.1979	0.0104	0.0208	0.0104	0.0417	0.0313	0.0104	0.0104	0.0104	0.0417	0.0313	0.0104	0.0521	0.0104	0.0104	0.0104	0.0000	0.0729	0.0208	0.0521	0.0417	0.0000	40
0.0521	0.0208	0.0729	0.2083	0.0104	0.0208	0.0208	0.0417	0.0313	0.0104	0.0104	0.0104	0.0417	0.0417	0.0104	0.0625	0.0104	0.0208	0.0104	0.0000	0.0729	0.0417	0.0729	0.0521	0.0208	50
0.0521	0.0313	0.0833	0.2083	0.0104	0.0208	0.0208	0.0417	0.0313	0.0104	0.0104	0.0208	0.0521	0.0417	0.0208	0.0729	0.0104	0.0313	0.0104	0.0104	0.0729	0.0417	0.0938	0.0729	0.0208	60
0.0521	0.0417	0.1042	0.2083	0.0104	0.0208	0.0208	0.0417	0.0313	0.0208	0.0104	0.0208	0.0521	0.0417	0.0208	0.0729	0.0104	0.0313	0.0104	0.0104	0.0938	0.0417	0.0938	0.0729	0.0208	70
0.0625	0.0521	0.1042	0.2396	0.0208	0.0208	0.0208	0.0521	0.0417	0.0208	0.0104	0.0313	0.0521	0.0625	0.0208	0.0833	0.0104	0.0313	0.0104	0.0104	0.1042	0.0729	0.0938	0.0729	0.0208	80
0.0625	0.0521	0.1042	0.2500	0.0521	0.0208	0.0208	0.0521	0.0521	0.0208	0.0208	0.0313	0.0521	0.0625	0.0417	0.0938	0.0208	0.0313	0.0313	0.0104	0.1042	0.0729	0.1042	0.0833	0.0521	90
0.0833	0.0521	0.1042	0.2604	0.0521	0.0208	0.0208	0.0521	0.0521	0.0208	0.0313	0.0625	0.0729	0.0729	0.0417	0.1042	0.0313	0.0313	0.0313	0.0104	0.1250	0.1042	0.1146	0.0938	0.0625	100
0.0938	0.0625	0.1250	0.2813	0.0521	0.0208	0.0208	0.0729	0.0625	0.0313	0.0625	0.0833	0.0729	0.0938	0.0625	0.1042	0.0313	0.0313	0.0313	0.0104	0.1667	0.1250	0.1667	0.0938	0.0833	110
0.1042	0.0729	0.1250	0.2917	0.0625	0.0208	0.0313	0.0938	0.0729	0.0313	0.0625	0.0833	0.0938	0.0938	0.0729	0.1042	0.0417	0.0313	0.0313	0.0208	0.1875	0.1354	0.1771	0.1250	0.0938	120
0.1042	0.0833	0.1250	0.2917	0.0729	0.0417	0.0417	0.1042	0.0729	0.0521	0.0729	0.0833	0.1146	0.1146	0.0729	0.1042	0.0417	0.0313	0.0313	0.0313	0.2083	0.1563	0.1771	0.1458	0.1042	130
0.1042	0.0833	0.1354	0.3229	0.0729	0.0625	0.0417	0.1042	0.0833	0.0521	0.0833	0.0938	0.1354	0.1354	0.0938	0.1042	0.0417	0.0417	0.0313	0.0313	0.2188	0.1563	0.2083	0.1563	0.1563	140
0.1146	0.0833	0.1354	0.3438	0.0833	0.0625	0.0729	0.1146	0.0938	0.0521	0.1042	0.1042	0.1458	0.1354	0.1042	0.1146	0.0417	0.0417	0.0417	0.0313	0.2292	0.1771	0.2292	0.1563	0.1771	150
0.1354	0.0938	0.1563	0.3438	0.1042	0.0625	0.1042	0.1354	0.0938	0.0625	0.1250	0.1146	0.1667	0.1354	0.1146	0.1146	0.0521	0.0521	0.0521	0.0417	0.2292	0.1771	0.2292	0.1875	0.1979	160
0.1458	0.0938	0.1563	0.3438	0.1042	0.0729	0.1042	0.1354	0.1042	0.0729	0.1250	0.1146	0.1771	0.1458	0.1146	0.1146	0.0521	0.0521	0.0521	0.0417	0.2396	0.1979	0.2396	0.1875	0.2188	170
0.1563	0.1146	0.1875	0.3438	0.1042	0.0729	0.1042	0.1458	0.1250	0.0833	0.1250	0.1250	0.1771	0.1563	0.1563	0.1146	0.0729	0.0521	0.0729	0.0417	0.2396	0.1979	0.2604	0.1979	0.2292	180
0.1563	0.1250	0.1979	0.3438	0.1146	0.1042	0.1250	0.1563	0.1354	0.1250	0.1250	0.1354	0.1875	0.1771	0.1667	0.1146	0.0729	0.0625	0.0729	0.0521	0.2396	0.2083	0.2604	0.2292	0.2396	190
0.1563	0.1250	0.1979	0.3438	0.1250	0.1146	0.1250	0.1771	0.1563	0.1354	0.1250	0.1354	0.1875	0.1771	0.1667	0.1146	0.0729	0.0625	0.0729	0.0521	0.2500	0.2188	0.2604	0.2292	0.2396	200
0.1667	0.1250	0.1979	0.3438	0.1354	0.1146	0.1250	0.1771	0.1563	0.1458	0.1250	0.1563	0.1979	0.1771	0.1667	0.1146	0.0729	0.0625	0.0729	0.0521	0.2500	0.2188	0.2604	0.2292	0.2396	210
0.1667	0.1458	0.2083	0.3438	0.1354	0.1250	0.1354	0.1979	0.1667	0.1667	0.1250	0.1771	0.1979	0.1771	0.1667	0.1146	0.0729	0.0729	0.0729	0.0625	0.2708	0.2188	0.2813	0.2396	0.2708	220
0.1667	0.1458	0.2083	0.3438	0.1354	0.1250	0.1354	0.1979	0.1667	0.1667	0.1354	0.1875	0.1979	0.1875	0.1667	0.1146	0.0729	0.0729	0.0729	0.0625	0.2813	0.2500	0.3021	0.2500	0.2917	230
0.1875	0.1458	0.2083	0.3542	0.1458	0.1250	0.1563	0.1979	0.1667	0.1667	0.1354	0.1979	0.1979	0.1979	0.1667	0.1250	0.0729	0.0833	0.0729	0.0833	0.2813	0.2708	0.3125	0.2500	0.2917	240
0.1875	0.1563	0.2188	0.3542	0.1667	0.1667	0.1667	0.1979	0.1667	0.1771	0.1563	0.1979	0.2188	0.2083	0.1771	0.1250	0.0833	0.0938	0.0729	0.0938	0.2813	0.2813	0.3125	0.2813	0.3021	250
0.1979	0.1875	0.2188	0.3750	0.1875	0.1771	0.1667	0.1979	0.1667	0.1771	0.1771	0.1979	0.2396	0.2083	0.1979	0.1354	0.0938	0.1042	0.0729	0.1042	0.2917	0.2813	0.3125	0.3125	0.3021	260
0.2188	0.1875	0.2292	0.3750	0.1875	0.1771	0.1667	0.1979	0.1771	0.1771	0.1875	0.2083	0.2396	0.2188	0.1979	0.1354	0.0938	0.1146	0.0833	0.1042	0.2917	0.2813	0.3229	0.3125	0.3125	270
0.2188	0.2083	0.2292	0.3750	0.1875	0.1771	0.1771	0.1979	0.1771	0.1771	0.1875	0.2083	0.2500	0.2188	0.2083	0.1458	0.0938	0.1146	0.0938	0.1042	0.3125	0.2813	0.3333	0.3125	0.3125	280
0.2188	0.2083	0.2500	0.3750	0.1979	0.1771	0.1771	0.2083	0.1875	0.1771	0.1979	0.2188	0.2500	0.2188	0.2188	0.1563	0.0938	0.1146	0.1042	0.1146	0.3125	0.2813	0.3333	0.3125	0.3125	290
0.2188	0.2083	0.2500	0.3854	0.1979	0.1771	0.1979	0.2188	0.1979	0.1771	0.2083	0.2292	0.2500	0.2292	0.2188	0.1563	0.0938	0.1250	0.1042	0.1146	0.3125	0.2813	0.3438	0.3229	0.3125	300
0.2188	0.2083	0.2500	0.4167	0.2188	0.1771	0.2083	0.2396	0.2188	0.1771	0.2188	0.2500	0.2604	0.2292	0.2188	0.1667	0.1250	0.1250	0.1146	0.1250	0.3125	0.2813	0.3542	0.3229	0.3229	310
0.2188	0.2083	0.2604	0.4167	0.2188	0.1771	0.2083	0.2396	0.2188	0.1979	0.2188	0.2500	0.2708	0.2292	0.2188	0.1667	0.1458	0.1354	0.1146	0.1250	0.3333	0.3021	0.3542	0.3333	0.3229	320
0.2396	0.2292	0.2708	0.4167	0.2292	0.1979	0.2083	0.2500	0.2188	0.2083	0.2188	0.2500	0.2917	0.2500	0.2500	0.1771	0.1563	0.1563	0.1667	0.1458	0.3438	0.3125	0.3542	0.3438	0.3229	330
0.2396	0.2292	0.2708	0.4167	0.2292	0.1979	0.2292	0.2500	0.2292	0.2083	0.2188	0.2708	0.3021	0.2708	0.2500	0.1771	0.1563	0.1563	0.1667	0.1563	0.3438	0.3333	0.3542	0.3542	0.3333	340
0.2396	0.2396	0.2708	0.4167	0.2292	0.2083	0.2500	0.2500	0.2292	0.2083	0.2396	0.2813	0.3021	0.2813	0.2500	0.1979	0.1667	0.1771	0.1667	0.1563	0.3646	0.3438	0.3542	0.3542	0.3333	350
0.2604	0.2396	0.2708	0.4167	0.2396	0.2083	0.2708	0.2708	0.2292	0.2083	0.2396	0.2813	0.3021	0.2813	0.2500	0.1979	0.1771	0.1771	0.1667	0.1563	0.3958	0.3438	0.3542	0.3646	0.3333	360
0.2604	0.2396	0.2813	0.4167	0.2500	0.2188	0.2813	0.2708	0.2396	0.2188	0.2396	0.2813	0.3021	0.3021	0.2604	0.1979	0.1875	0.1771	0.1667	0.1563	0.3958	0.3542	0.3646	0.3646	0.3438	370
0.2604	0.2396	0.2917	0.4167	0.2500	0.2292	0.2813	0.2708	0.2500	0.2188	0.2708	0.2917	0.3125	0.3125	0.2708	0.1979	0.1875	0.1875	0.1667	0.1771	0.4167	0.3542	0.3750	0.3646	0.3646	380
0.2708	0.2500	0.2917	0.4271	0.2500	0.2396	0.2917	0.2708	0.2500	0.2188	0.2708	0.3021	0.3229	0.3229	0.2813	0.1979	0.1875	0.1875	0.1667	0.1771	0.4167	0.3646	0.3854	0.3646	0.3646	390
0.2708	0.2604	0.2917	0.4271	0.2604	0.2500	0.2917	0.2708	0.2500	0.2292	0.2917	0.3438	0.3333	0.3229	0.2917	0.1979	0.1979	0.1875	0.1667	0.1771	0.4271	0.3646	0.3958	0.3750	0.3646	400
0.2708	0.2708	0.3021	0.4271	0.2604	0.2604	0.2917	0.3021	0.2604	0.2292	0.2917	0.3542	0.3333	0.3229	0.2917	0.1979	0.1979	0.1875	0.1771	0.1771	0.4375	0.3646	0.4063	0.3854	0.3646	410
0.2917	0.2708	0.3021	0.4375	0.2708	0.2604	0.2917	0.3021	0.2708	0.2396	0.2917	0.3542	0.3333	0.3229	0.2917	0.2083	0.1979	0.1875	0.1771	0.1771	0.4479	0.3750	0.4063	0.3854	0.3646	420
0.2917	0.2813	0.3021	0.4583	0.2813	0.2604	0.2917	0.3021	0.2708	0.2396	0.2917	0.3542	0.3438	0.3229	0.3021	0.2083	0.1979	0.1875	0.1771	0.1771	0.4479	0.3958	0.4063	0.3854	0.3646	430
0.2917	0.2813	0.3021	0.4583	0.2813	0.2604	0.2917	0.3125	0.2708	0.2396	0.2917	0.3542	0.3438	0.3333	0.3021	0.2083	0.1979	0.1875	0.1875	0.1771	0.4479	0.3958	0.4063	0.3958	0.3646	440
0.2917	0.2917	0.3125	0.4583	0.2917	0.2604	0.2917	0.3125	0.2708	0.2500	0.2917	0.3542	0.3542	0.3333	0.3125	0.2188	0.1979	0.2083	0.1875	0.1979	0.4479	0.3958	0.4063	0.4063	0.3750	450
0.2917	0.3021	0.3125	0.4583	0.3021	0.2604	0.2917	0.3125	0.2708	0.2500	0.2917	0.3542	0.3542	0.3333	0.3125	0.2188	0.1979	0.2083	0.1875	0.2083	0.4479	0.3958	0.4063	0.4063	0.3750	460
0.2917	0.3021	0.3125	0.4583	0.3229	0.2708	0.3125	0.3229	0.2813	0.2604	0.3021	0.3542	0.3542	0.3333	0.3229	0.2188	0.1979	0.2188	0.1875	0.2292	0.4583	0.4271	0.4167	0.4063	0.3854	470
0.3021	0.3021	0.3438	0.4688	0.3229	0.2813	0.3229	0.3333	0.2813	0.2708	0.3125	0.3542	0.3542	0.3333	0.3229	0.2292	0.1979	0.2188	0.1979	0.2292	0.4688	0.4271	0.4271	0.4063	0.3854	480
0.3021	0.3229	0.3542	0.4688	0.3333	0.2917	0.3333	0.3333	0.2813	0.2708	0.3125	0.3542	0.3542	0.3333	0.3229	0.2292	0.1979	0.2396	0.2083	0.2396	0.4896	0.4375	0.4375	0.4375	0.3958	490
0.3125	0.3229	0.3542	0.4688	0.3333	0.2917	0.3333	0.3333	0.2917	0.2708	0.3125	0.3542	0.3646	0.3333	0.3333	0.2396	0.1979	0.2396	0.2083	0.2396	0.4896	0.4375	0.4375	0.4479	0.4063	500
0.3125	0.3229	0.3646	0.4688	0.3333	0.2917	0.3438	0.3333	0.3125	0.2708	0.3125	0.3542	0.3646	0.3438	0.3333	0.2396	0.1979	0.2396	0.2083	0.2396	0.4896	0.4375	0.4375	0.4688	0.4063	510
0.3125	0.3438	0.3750	0.4688	0.3333	0.3021	0.3438	0.3333	0.3125	0.2813	0.3229	0.3542	0.3750	0.3438	0.3333	0.2396	0.1979	0.2500	0.2188	0.2396	0.4896	0.4375	0.4375	0.4688	0.4167	520
0.3125	0.3438	0.3750	0.4688	0.3333	0.3021	0.3438	0.3333	0.3229	0.2813	0.3229	0.3542	0.3958	0.3542	0.3333	0.2500	0.1979	0.2500	0.2188	0.2396	0.4896	0.4479	0.4479	0.4688	0.4167	530
0.3333	0.3438	0.3854	0.4792	0.3333	0.3021	0.3438	0.3333	0.3229	0.2813	0.3229	0.3542	0.4063	0.3542	0.3438	0.2500	0.2083	0.2500	0.2188	0.2396	0.4896	0.4479	0.4583	0.4792	0.4167	540
0.3542	0.3542	0.3854	0.5000	0.3333	0.3021	0.3646	0.3333	0.3333	0.2813	0.3229	0.3542	0.4063	0.3646	0.3542	0.2500	0.2083	0.2500	0.2188	0.2396	0.5000	0.4479	0.4583	0.4792	0.4271	550
0.3542	0.3542	0.3854	0.5000	0.3333	0.3021	0.3646	0.3438	0.3333	0.2917	0.3229	0.3646	0.4063	0.3646	0.3542	0.2604	0.2396	0.2604	0.2292	0.2396	0.5000	0.4479	0.4688	0.4896	0.4375	560
0.3646	0.3542	0.3854	0.5000	0.3542	0.3021	0.3646	0.3438	0.3333	0.2917	0.3229	0.3646	0.4063	0.3646	0.3542	0.2708	0.2500	0.2604	0.2292	0.2396	0.5104	0.4688	0.4688	0.4896	0.4479	570
0.3646	0.3542	0.3854	0.5000	0.3542	0.3021	0.3646	0.3438	0.3333	0.3021	0.3333	0.3750	0.4063	0.3646	0.3542	0.2813	0.2604	0.2604	0.2292	0.2396	0.5104	0.4896	0.4688	0.4896	0.4688	580
0.3646	0.3542	0.3958	0.5000	0.3542	0.3021	0.3646	0.3438	0.3333	0.3125	0.3438	0.3750	0.4063	0.3646	0.3646	0.2917	0.2604	0.2604	0.2396	0.2396	0.5104	0.5000	0.4688	0.4896	0.4688	590
0.3750	0.3542	0.4063	0.5000	0.3542	0.3021	0.3646	0.3438	0.3333	0.3125	0.3438	0.3854	0.4063	0.3646	0.3750	0.2917	0.2708	0.2604	0.2396	0.2396	0.5104	0.5000	0.4792	0.4896	0.4792	600
0.3750	0.3542	0.4063	0.5000	0.3750	0.3125	0.3646	0.3438	0.3333	0.3125	0.3542	0.3854	0.4063	0.3750	0.3750	0.2917	0.2708	0.2604	0.2396	0.2396	0.5208	0.5104	0.4896	0.5000	0.4792	610
0.3750	0.3646	0.4063	0.5000	0.3854	0.3125	0.3646	0.3438	0.3333	0.3125	0.3646	0.3854	0.4063	0.3750	0.3750	0.2917	0.2708	0.2604	0.2500	0.2396	0.5208	0.5104	0.4896	0.5000	0.4792	620
0.3750	0.3646	0.4063	0.5000	0.4063	0.3125	0.3646	0.3438	0.3438	0.3125	0.3646	0.3854	0.4063	0.3750	0.3854	0.3125	0.2708	0.2604	0.2500	0.2396	0.5208	0.5104	0.4896	0.5000	0.4896	630
0.3750	0.3646	0.4167	0.5000	0.4063	0.3125	0.3646	0.3542	0.3438	0.3333	0.3646	0.3854	0.4063	0.3750	0.3854	0.3125	0.2708	0.2604	0.2500	0.2396	0.5208	0.5104	0.4896	0.5000	0.4896	640
0.3750	0.3750	0.4167	0.5000	0.4167	0.3125	0.3750	0.3542	0.3438	0.3333	0.3646	0.3854	0.4063	0.3750	0.3854	0.3125	0.2708	0.2708	0.2500	0.2500	0.5313	0.5104	0.5000	0.5000	0.4896	650
0.3750	0.3958	0.4271	0.5000	0.4167	0.3125	0.3750	0.3542	0.3542	0.3333	0.3646	0.3958	0.4063	0.3750	0.3854	0.3125	0.2708	0.2917	0.2500	0.2500	0.5313	0.5104	0.5000	0.5000	0.4896	660
0.3750	0.3958	0.4271	0.5000	0.4167	0.3229	0.3750	0.3542	0.3542	0.3333	0.3750	0.4063	0.4063	0.3854	0.3854	0.3125	0.2917	0.2917	0.2500	0.2604	0.5313	0.5104	0.5000	0.5000	0.4896	670
0.3750	0.3958	0.4271	0.5104	0.4167	0.3229	0.3750	0.3542	0.3542	0.3438	0.3750	0.4063	0.4271	0.3854	0.3854	0.3229	0.3021	0.2917	0.2500	0.2604	0.5417	0.5104	0.5104	0.5000	0.4896	680
0.3750	0.3958	0.4271	0.5104	0.4167	0.3229	0.3854	0.3542	0.3542	0.3542	0.3750	0.4063	0.4271	0.3854	0.3854	0.3229	0.3021	0.2917	0.2500	0.2604	0.5417	0.5208	0.5208	0.5000	0.4896	690
0.3854	0.3958	0.4375	0.5104	0.4271	0.3229	0.3854	0.3542	0.3542	0.3542	0.4063	0.4063	0.4271	0.3854	0.3854	0.3333	0.3021	0.2917	0.2500	0.2604	0.5417	0.5208	0.5313	0.5000	0.4896	700
0.3854	0.3958	0.4375	0.5104	0.4271	0.3333	0.3854	0.3542	0.3542	0.3542	0.4063	0.4063	0.4271	0.3958	0.3854	0.3333	0.3021	0.2917	0.2604	0.2708	0.5417	0.5208	0.5313	0.5000	0.4896	710
0.3958	0.3958	0.4375	0.5208	0.4375	0.3542	0.3854	0.3542	0.3542	0.3542	0.4063	0.4063	0.4271	0.3958	0.3854	0.3333	0.3125	0.3021	0.2813	0.2708	0.5417	0.5313	0.5313	0.5000	0.4896	720
0.3958	0.3958	0.4375	0.5208	0.4375	0.3542	0.3854	0.3542	0.3542	0.3646	0.4063	0.4063	0.4271	0.4063	0.3958	0.3333	0.3125	0.3021	0.2813	0.2708	0.5521	0.5313	0.5313	0.5104	0.4896	730
0.3958	0.3958	0.4479	0.5313	0.4375	0.3542	0.3854	0.3542	0.3542	0.3854	0.4063	0.4063	0.4375	0.4167	0.3958	0.3333	0.3125	0.3021	0.2813	0.2708	0.5521	0.5313	0.5313	0.5104	0.4896	740
0.4063	0.3958	0.4479	0.5417	0.4375	0.3542	0.3854	0.3542	0.3542	0.3958	0.4063	0.4063	0.4375	0.4167	0.4063	0.3333	0.3229	0.3021	0.2813	0.2708	0.5521	0.5313	0.5313	0.5104	0.4896	750
0.4063	0.3958	0.4479	0.5417	0.4375	0.3542	0.3854	0.3542	0.3542	0.3958	0.4063	0.4167	0.4375	0.4167	0.4375	0.3333	0.3229	0.3021	0.2813	0.2708	0.5521	0.5313	0.5313	0.5104	0.4896	760
0.4167	0.4063	0.4583	0.5417	0.4375	0.3542	0.3854	0.3542	0.3542	0.3958	0.4063	0.4167	0.4479	0.4167	0.4375	0.3333	0.3229	0.3021	0.2917	0.2708	0.5521	0.5313	0.5313	0.5104	0.5000	770
0.4167	0.4063	0.4583	0.5417	0.4375	0.3542	0.3854	0.3542	0.3542	0.3958	0.4167	0.4167	0.4479	0.4167	0.4479	0.3438	0.3229	0.3021	0.3021	0.2708	0.5521	0.5313	0.5313	0.5104	0.5000	780
0.4167	0.4063	0.4583	0.5417	0.4375	0.3542	0.3854	0.3750	0.3646	0.3958	0.4167	0.4167	0.4479	0.4167	0.4583	0.3438	0.3229	0.3021	0.3021	0.2708	0.5521	0.5313	0.5313	0.5104	0.5104	790
0.4271	0.4063	0.4583	0.5417	0.4375	0.3646	0.3854	0.3750	0.3646	0.3958	0.4167	0.4167	0.4479	0.4375	0.4583	0.3542	0.3229	0.3021	0.3021	0.2708	0.5521	0.5313	0.5313	0.5208	0.5208	800
0.4271	0.4167	0.4583	0.5417	0.4375	0.3646	0.3958	0.3854	0.3750	0.3958	0.4167	0.4167	0.4479	0.4375	0.4583	0.3542	0.3229	0.3125	0.3021	0.3021	0.5521	0.5313	0.5313	0.5208	0.5208	810
0.4271	0.4167	0.4583	0.5417	0.4375	0.3646	0.3958	0.3854	0.3750	0.3958	0.4167	0.4167	0.4479	0.4479	0.4583	0.3646	0.3229	0.3125	0.3125	0.3021	0.5521	0.5313	0.5313	0.5208	0.5208	820
0.4271	0.4167	0.4583	0.5417	0.4375	0.3750	0.3958	0.3854	0.3750	0.3958	0.4167	0.4271	0.4479	0.4479	0.4583	0.3750	0.3229	0.3125	0.3229	0.3021	0.5521	0.5313	0.5313	0.5208	0.5208	830
0.4271	0.4167	0.4583	0.5417	0.4375	0.3750	0.3958	0.3854	0.3854	0.3958	0.4167	0.4375	0.4479	0.4479	0.4583	0.3750	0.3229	0.3125	0.3333	0.3021	0.5521	0.5417	0.5313	0.5208	0.5208	840
0.4479	0.4167	0.4583	0.5417	0.4375	0.3750	0.3958	0.3854	0.3854	0.3958	0.4271	0.4375	0.4479	0.4583	0.4688	0.3750	0.3229	0.3125	0.3333	0.3021	0.5521	0.5417	0.5313	0.5208	0.5208	850
0.4479	0.4167	0.4583	0.5417	0.4479	0.3750	0.3958	0.3958	0.3854	0.3958	0.4271	0.4375	0.4479	0.4583	0.4792	0.3750	0.3229	0.3125	0.3333	0.3021	0.5521	0.5417	0.5417	0.5208	0.5208	860
0.4479	0.4167	0.4583	0.5417	0.4479	0.3750	0.3958	0.3958	0.3854	0.3958	0.4271	0.4375	0.4479	0.4583	0.4792	0.3854	0.3229	0.3125	0.3333	0.3021	0.5521	0.5417	0.5417	0.5208	0.5208	870
0.4479	0.4271	0.4583	0.5417	0.4479	0.3750	0.3958	0.3958	0.3854	0.3958	0.4271	0.4375	0.4688	0.4583	0.4792	0.3854	0.3229	0.3125	0.3333	0.3021	0.5521	0.5417	0.5417	0.5208	0.5208	880
0.4479	0.4375	0.4688	0.5417	0.4479	0.3854	0.3958	0.3958	0.3854	0.3958	0.4271	0.4375	0.4688	0.4583	0.4792	0.3854	0.3229	0.3125	0.3333	0.3125	0.5521	0.5417	0.5417	0.5208	0.5208	890
0.4479	0.4479	0.4688	0.5417	0.4479	0.3854	0.3958	0.4063	0.3854	0.3958	0.4271	0.4375	0.4688	0.4583	0.4792	0.3854	0.3229	0.3229	0.3333	0.3229	0.5521	0.5417	0.5417	0.5208	0.5208	900
0.4479	0.4479	0.4688	0.5521	0.4479	0.3854	0.3958	0.4063	0.3958	0.3958	0.4271	0.4375	0.4688	0.4583	0.4792	0.3854	0.3333	0.3229	0.3333	0.3229	0.5521	0.5521	0.5417	0.5313	0.5313	910
0.4479	0.4479	0.4688	0.5521	0.4479	0.3854	0.3958	0.4063	0.3958	0.3958	0.4271	0.4375	0.4792	0.4583	0.4792	0.3854	0.3333	0.3333	0.3333	0.3333	0.5521	0.5521	0.5417	0.5313	0.5313	920
0.4583	0.4479	0.4688	0.5521	0.4479	0.3854	0.3958	0.4167	0.4063	0.3958	0.4271	0.4375	0.4792	0.4583	0.4896	0.3854	0.3333	0.3438	0.3333	0.3646	0.5521	0.5521	0.5417	0.5417	0.5417	930
0.4583	0.4479	0.4688	0.5625	0.4479	0.3854	0.4063	0.4167	0.4063	0.3958	0.4375	0.4375	0.4792	0.4583	0.4896	0.3854	0.3333	0.3438	0.3333	0.3646	0.5521	0.5521	0.5417	0.5417	0.5417	940
0.4583	0.4583	0.4688	0.5625	0.4583	0.3854	0.4063	0.4167	0.4167	0.4063	0.4375	0.4479	0.4792	0.4688	0.4896	0.3958	0.3333	0.3438	0.3333	0.3646	0.5521	0.5521	0.5417	0.5417	0.5521	950
0.4583	0.4583	0.4688	0.5625	0.4583	0.3854	0.4063	0.4271	0.4167	0.4063	0.4375	0.4479	0.4792	0.4688	0.5000	0.3958	0.3333	0.3438	0.3438	0.3646	0.5521	0.5521	0.5417	0.5417	0.5521	960
0.4583	0.4583	0.4792	0.5625	0.4583	0.3854	0.4063	0.4271	0.4271	0.4063	0.4375	0.4479	0.4792	0.4792	0.5104	0.3958	0.3333	0.3438	0.3438	0.3646	0.5521	0.5625	0.5521	0.5521	0.5521	970
0.4583	0.4583	0.4792	0.5625	0.4583	0.3854	0.4063	0.4271	0.4271	0.4063	0.4375	0.4583	0.4792	0.4792	0.5104	0.3958	0.3333	0.3438	0.3438	0.3750	0.5521	0.5625	0.5521	0.5625	0.5625	980
0.4583	0.4583	0.4792	0.5625	0.4583	0.3854	0.4063	0.4271	0.4375	0.4063	0.4375	0.4583	0.4792	0.4792	0.5104	0.3958	0.3333	0.3542	0.3438	0.3750	0.5521	0.5625	0.5521	0.5625	0.5625	990
0.4583	0.4583	0.4792	0.5625	0.4583	0.3854	0.4063	0.4271	0.4375	0.4063	0.4375	0.4583	0.4792	0.4792	0.5104	0.3958	0.3333	0.3646	0.3438	0.3854	0.5521	0.5625	0.5521	0.5625	0.5625	1000
0.4583	0.4583	0.4792	0.5625	0.4583	0.3854	0.4063	0.4271	0.4375	0.4063	0.4479	0.4583	0.4792	0.4792	0.5208	0.3958	0.3438	0.3646	0.3438	0.3854	0.5521	0.5625	0.5521	0.5625	0.5625	1020
0.4688	0.4688	0.4792	0.5625	0.4583	0.3854	0.4167	0.4375	0.4375	0.4063	0.4583	0.4583	0.4896	0.4792	0.5208	0.3958	0.3438	0.3646	0.3542	0.3854	0.5521	0.5625	0.5521	0.5625	0.5625	1040
0.4688	0.4688	0.4896	0.5625	0.4688	0.3854	0.4167	0.4375	0.4375	0.4063	0.4792	0.4583	0.5000	0.4792	0.5208	0.3958	0.3438	0.3854	0.3646	0.3854	0.5521	0.5625	0.5521	0.5625	0.5625	1060
0.4792	0.4688	0.4896	0.5625	0.4688	0.3854	0.4167	0.4479	0.4375	0.4063	0.4896	0.4583	0.5000	0.4896	0.5208	0.4271	0.3646	0.3958	0.3646	0.3854	0.5521	0.5729	0.5521	0.5625	0.5625	1080
0.4792	0.4688	0.4896	0.5625	0.4688	0.3854	0.4167	0.4479	0.4375	0.4167	0.4896	0.4583	0.5000	0.4896	0.5208	0.4375	0.3646	0.3958	0.3646	0.3854	0.5521	0.5729	0.5521	0.5625	0.5625	1100
0.4792	0.4688	0.5000	0.5625	0.4688	0.3958	0.4271	0.4479	0.4375	0.4167	0.4896	0.4688	0.5000	0.4896	0.5208	0.4375	0.3646	0.3958	0.3750	0.3854	0.5625	0.5729	0.5521	0.5625	0.5625	1120
0.4792	0.4688	0.5000	0.5625	0.4688	0.3958	0.4271	0.4479	0.4375	0.4167	0.4896	0.4688	0.5000	0.4896	0.5208	0.4375	0.3646	0.3958	0.3854	0.3854	0.5625	0.5729	0.5521	0.5625	0.5625	1140
0.4792	0.4688	0.5104	0.5625	0.4688	0.4063	0.4271	0.4479	0.4375	0.4271	0.4896	0.4688	0.5000	0.4896	0.5208	0.4375	0.3646	0.3958	0.3854	0.3854	0.5625	0.5729	0.5521	0.5625	0.5625	1160
0.4792	0.4688	0.5104	0.5625	0.4688	0.4063	0.4271	0.4479	0.4375	0.4375	0.4896	0.4896	0.5000	0.4896	0.5208	0.4375	0.3646	0.3958	0.3958	0.3854	0.5625	0.5729	0.5625	0.5625	0.5625	1180
0.4792	0.4792	0.5104	0.5625	0.4688	0.4167	0.4271	0.4479	0.4375	0.4479	0.4896	0.5000	0.5000	0.5000	0.5208	0.4479	0.3646	0.3958	0.4167	0.3958	0.5625	0.5729	0.5729	0.5625	0.5625	1220
0.5000	0.4792	0.5104	0.5729	0.4792	0.4167	0.4271	0.4479	0.4375	0.4479	0.4896	0.5000	0.5208	0.5000	0.5208	0.4479	0.3750	0.3958	0.4167	0.3958	0.5625	0.5833	0.5729	0.5625	0.5729	1260
0.5104	0.4792	0.5104	0.5729	0.4896	0.4167	0.4271	0.4479	0.4479	0.4479	0.4896	0.5104	0.5208	0.5000	0.5313	0.4479	0.3854	0.3958	0.4167	0.4063	0.5625	0.5833	0.5729	0.5625	0.5729	1300
0.5104	0.4896	0.5208	0.5833	0.4896	0.4167	0.4375	0.4479	0.4479	0.4479	0.4896	0.5104	0.5208	0.5000	0.5417	0.4479	0.3854	0.4167	0.4167	0.4167	0.5729	0.5938	0.5729	0.5625	0.5833	1340
0.5104	0.4896	0.5208	0.5938	0.4896	0.4167	0.4375	0.4479	0.4479	0.4583	0.4896	0.5104	0.5313	0.5104	0.5417	0.4479	0.3854	0.4271	0.4167	0.4271	0.5729	0.5938	0.5729	0.5625	0.5833	1380
0.5104	0.4896	0.5313	0.5938	0.4896	0.4167	0.4375	0.4479	0.4479	0.4583	0.4896	0.5208	0.5313	0.5208	0.5417	0.4479	0.4063	0.4375	0.4167	0.4271	0.5729	0.6042	0.5729	0.5729	0.5833	1420
0.5313	0.4896	0.5313	0.5938	0.4896	0.4271	0.4375	0.4479	0.4479	0.4583	0.5000	0.5208	0.5313	0.5208	0.5417	0.4583	0.4271	0.4479	0.4167	0.4271	0.5729	0.6042	0.5833	0.5729	0.5833	1460
0.5417	0.5000	0.5313	0.5938	0.5000	0.4271	0.4375	0.4479	0.4583	0.4688	0.5104	0.5208	0.5313	0.5313	0.5417	0.4583	0.4375	0.4479	0.4375	0.4271	0.5729	0.6042	0.5833	0.5729	0.5833	1500
0.5417	0.5000	0.5417	0.5938	0.5000	0.4271	0.4375	0.4479	0.4583	0.4792	0.5104	0.5417	0.5313	0.5417	0.5417	0.4583	0.4375	0.4479	0.4479	0.4271	0.5833	0.6042	0.5938	0.5729	0.5938	1540
0.5417	0.5104	0.5521	0.6146	0.5104	0.4271	0.4375	0.4479	0.4688	0.4792	0.5104	0.5521	0.5417	0.5625	0.5521	0.4792	0.4792	0.4479	0.4479	0.4583	0.5938	0.6146	0.5938	0.5729	0.6146	1620
0.5417	0.5208	0.5521	0.6250	0.5208	0.4375	0.4479	0.4479	0.4688	0.4896	0.5208	0.5521	0.5625	0.5625	0.5729	0.5000	0.4792	0.4688	0.4479	0.4688	0.6042	0.6354	0.5938	0.5833	0.6146	1700
0.5521	0.5208	0.5729	0.6250	0.5417	0.4688	0.4479	0.4583	0.4792	0.5000	0.5208	0.5625	0.5729	0.5625	0.5729	0.5208	0.4896	0.4688	0.4688	0.4792	0.6146	0.6458	0.6042	0.5833	0.6250	1780
0.5521	0.5313	0.5729	0.6250	0.5625	0.4688	0.4583	0.4688	0.4792	0.5000	0.5313	0.5625	0.5729	0.5625	0.5729	0.5417	0.4896	0.4792	0.4792	0.4792	0.6146	0.6563	0.6146	0.5833	0.6354	1860
0.5521	0.5313	0.5729	0.6250	0.5625	0.4792	0.4583	0.4792	0.4792	0.5000	0.5417	0.5625	0.5729	0.5833	0.5833	0.5417	0.4896	0.5000	0.4792	0.4896	0.6458	0.6563	0.6146	0.5938	0.6354	1940
0.5521	0.5313	0.5729	0.6250	0.5833	0.4896	0.4688	0.4792	0.4792	0.5104	0.5417	0.5625	0.5833	0.5833	0.5833	0.5417	0.5208	0.5104	0.4896	0.4896	0.6458	0.6563	0.6250	0.6042	0.6563	2020
0.5521	0.5313	0.5729	0.6354	0.5938	0.5000	0.4688	0.4792	0.4792	0.5208	0.5521	0.5625	0.5833	0.5833	0.5833	0.5521	0.5208	0.5104	0.4896	0.5208	0.6563	0.6563	0.6563	0.6042	0.6563	2100
0.5625	0.5313	0.5833	0.6458	0.5938	0.5000	0.4792	0.5000	0.4792	0.5208	0.5521	0.5625	0.5938	0.5938	0.5833	0.5729	0.5313	0.5208	0.4896	0.5208	0.6563	0.6667	0.6563	0.6146	0.6667	2180
0.5625	0.5417	0.5833	0.6458	0.5938	0.5104	0.4792	0.5000	0.4896	0.5313	0.5625	0.5625	0.6042	0.5938	0.5833	0.5833	0.5313	0.5208	0.4896	0.5208	0.6667	0.6667	0.6563	0.6146	0.6771	2260
0.5729	0.5625	0.5833	0.6563	0.5938	0.5104	0.4792	0.5104	0.4896	0.5521	0.5625	0.5625	0.6146	0.6042	0.5833	0.5833	0.5313	0.5208	0.5208	0.5208	0.6771	0.6875	0.6563	0.6250	0.6875	2420
0.5833	0.5729	0.6042	0.6563	0.5938	0.5104	0.4896	0.5104	0.5104	0.5521	0.5625	0.5729	0.6146	0.6042	0.6042	0.5938	0.5625	0.5208	0.5208	0.5313	0.6771	0.6979	0.6771	0.6458	0.6875	2580
0.5938	0.5833	0.6250	0.6667	0.5938	0.5208	0.5104	0.5208	0.5208	0.5729	0.5729	0.5833	0.6354	0.6042	0.6146	0.5938	0.5729	0.5417	0.5313	0.5417	0.6979	0.7083	0.6875	0.6667	0.6875	2740
0.6146	0.5833	0.6458	0.6771	0.6042	0.5313	0.5104	0.5208	0.5313	0.5729	0.5729	0.5938	0.6458	0.6042	0.6146	0.6042	0.5729	0.5417	0.5417	0.5417	0.7083	0.7188	0.6979	0.6667	0.6979	2900
0.6146	0.5938	0.6458	0.6875	0.6146	0.5625	0.5208	0.5521	0.5521	0.5729	0.5833	0.6146	0.6667	0.6042	0.6146	0.6042	0.5938	0.5521	0.5521	0.5521	0.7083	0.7188	0.6979	0.6667	0.7083	3060
0.6146	0.5938	0.6458	0.6875	0.6146	0.5625	0.5208	0.5521	0.5521	0.5729	0.5833	0.6250	0.6771	0.6250	0.6250	0.6146	0.5938	0.5729	0.5521	0.5729	0.7188	0.7292	0.6979	0.6667	0.7083	3220
0.6250	0.5938	0.6458	0.6979	0.6146	0.5729	0.5313	0.5521	0.5521	0.5729	0.5833	0.6250	0.6875	0.6354	0.6250	0.6146	0.5938	0.5833	0.5625	0.5938	0.7188	0.7292	0.6979	0.6771	0.7083	3380
0.6354	0.5938	0.6458	0.7083	0.6146	0.5729	0.5417	0.5625	0.5625	0.5833	0.5938	0.6354	0.6875	0.6458	0.6354	0.6146	0.5938	0.5938	0.5729	0.6146	0.7188	0.7500	0.6979	0.6771	0.7188	3540
0.6354	0.5938	0.6563	0.7188	0.6146	0.5729	0.5521	0.5625	0.5625	0.5833	0.5938	0.6458	0.6979	0.6458	0.6458	0.6146	0.5938	0.5938	0.5833	0.6146	0.7188	0.7500	0.6979	0.6875	0.7292	3700
0.6563	0.6146	0.6563	0.7292	0.6146	0.5729	0.5729	0.5729	0.5729	0.5833	0.6146	0.6667	0.7083	0.6563	0.6667	0.6250	0.5938	0.5938	0.5938	0.6146	0.7188	0.7500	0.7083	0.6979	0.7292	4020
0.6771	0.6563	0.6563	0.7292	0.6250	0.5729	0.5729	0.5833	0.5729	0.5938	0.6354	0.6771	0.7083	0.6563	0.6875	0.6354	0.6146	0.5938	0.5938	0.6146	0.7292	0.7500	0.7188	0.6979	0.7292	4340
0.6875	0.6667	0.6563	0.7292	0.6250	0.5729	0.5833	0.5833	0.5833	0.5938	0.6458	0.6771	0.7083	0.6771	0.6875	0.6354	0.6146	0.5938	0.6354	0.6146	0.7292	0.7500	0.7292	0.6979	0.7292	4660
0.6875	0.6667	0.6563	0.7292	0.6458	0.5729	0.5833	0.5833	0.5938	0.5938	0.6563	0.6771	0.7083	0.6771	0.6979	0.6354	0.6146	0.6042	0.6458	0.6250	0.7292	0.7604	0.7396	0.6979	0.7292	4980
0.6875	0.6771	0.6667	0.7292	0.6667	0.5729	0.5833	0.5833	0.5938	0.5938	0.6667	0.6979	0.7188	0.6979	0.7083	0.6354	0.6146	0.6146	0.6458	0.6250	0.7292	0.7604	0.7500	0.7083	0.7396	5300
0.6875	0.6875	0.6667	0.7292	0.6771	0.5729	0.5938	0.5833	0.6042	0.6042	0.6771	0.6979	0.7188	0.7083	0.7083	0.6354	0.6146	0.6146	0.6458	0.6458	0.7396	0.7604	0.7500	0.7083	0.7396	5620
0.6979	0.6875	0.6875	0.7292	0.6875	0.5729	0.6146	0.6042	0.6042	0.6146	0.6979	0.7083	0.7292	0.7083	0.7083	0.6458	0.6146	0.6250	0.6458	0.6667	0.7396	0.7604	0.7604	0.7188	0.7396	5940
0.7083	0.6979	0.6875	0.7292	0.6875	0.6146	0.6354	0.6042	0.6042	0.6146	0.6979	0.7083	0.7396	0.7292	0.7188	0.6563	0.6354	0.6354	0.6563	0.6771	0.7396	0.7604	0.7604	0.7188	0.7396	6260
0.7083	0.6979	0.6875	0.7292	0.6979	0.6146	0.6458	0.6042	0.6042	0.6146	0.7188	0.7188	0.7500	0.7292	0.7292	0.6563	0.6458	0.6563	0.6667	0.6771	0.7396	0.7708	0.7604	0.7188	0.7396	6580
0.7083	0.6979	0.6875	0.7396	0.6979	0.6250	0.6458	0.6250	0.6250	0.6146	0.7500	0.7396	0.7604	0.7396	0.7292	0.6875	0.6667	0.6667	0.6771	0.6979	0.7500	0.7708	0.7604	0.7188	0.7396	7220
0.7292	0.6979	0.6979	0.7500	0.6979	0.6354	0.6458	0.6563	0.6458	0.6250	0.7500	0.7396	0.7708	0.7396	0.7708	0.7083	0.6771	0.6667	0.7083	0.7083	0.7604	0.7813	0.7604	0.7188	0.7500	7860
0.7396	0.6979	0.7188	0.7500	0.7188	0.6563	0.6458	0.6563	0.6458	0.6354	0.7500	0.7396	0.7708	0.7500	0.7917	0.7083	0.7083	0.6771	0.7083	0.7083	0.7604	0.7813	0.7708	0.7292	0.7500	8500
0.7396	0.7188	0.7396	0.7604	0.7396	0.6563	0.6563	0.6563	0.6667	0.6458	0.7604	0.7396	0.7708	0.7500	0.8021	0.7188	0.7396	0.6875	0.7292	0.7292	0.7604	0.7813	0.7708	0.7396	0.7500	9140
0.7500	0.7292	0.7500	0.7813	0.7708	0.6563	0.6667	0.6667	0.6667	0.6563	0.7604	0.7500	0.7708	0.7604	0.8021	0.7188	0.7604	0.7188	0.7396	0.7396	0.7604	0.8229	0.7708	0.7500	0.7500	9780
0.7500	0.7396	0.7500	0.7917	0.7813	0.6563	0.6771	0.6667	0.6771	0.6667	0.7604	0.7500	0.7708	0.7813	0.8021	0.7188	0.7708	0.7188	0.7396	0.7396	0.7708	0.8229	0.7708	0.7500	0.7500	10420
0.7604	0.7604	0.7604	0.8021	0.7917	0.6563	0.6875	0.6667	0.6771	0.6875	0.7604	0.7604	0.7708	0.7813	0.8021	0.7396	0.7708	0.7188	0.7500	0.7396	0.7708	0.8229	0.7708	0.7604	0.7500	11060
0.7604	0.7604	0.7604	0.8021	0.7917	0.6563	0.6979	0.6667	0.6771	0.6979	0.7604	0.7813	0.7708	0.7917	0.8021	0.7396	0.7708	0.7292	0.7813	0.7604	0.7813	0.8229	0.7708	0.7604	0.7500	11700
0.7604	0.7708	0.7604	0.8125	0.7917	0.6771	0.6979	0.6771	0.6979	0.6979	0.7708	0.7813	0.7813	0.8021	0.8021	0.7500	0.7708	0.7396	0.7917	0.7708	0.7917	0.8229	0.7708	0.7708	0.7604	12340
0.7604	0.7708	0.7604	0.8125	0.8229	0.6771	0.7083	0.6979	0.6979	0.7188	0.7813	0.7813	0.8021	0.8021	0.8021	0.7708	0.7708	0.7500	0.7917	0.7917	0.7917	0.8333	0.8125	0.7813	0.7604	13620
0.7604	0.8021	0.7604	0.8125	0.8229	0.7083	0.7188	0.7500	0.7188	0.7292	0.7917	0.7917	0.8021	0.8125	0.8125	0.7708	0.7708	0.7813	0.7917	0.7917	0.7917	0.8438	0.8229	0.7917	0.7604	14900
0.7708	0.8021	0.7604	0.8125	0.8229	0.7292	0.7396	0.7708	0.7292	0.7396	0.7917	0.7917	0.8125	0.8125	0.8125	0.7708	0.7708	0.7813	0.8021	0.8021	0.7917	0.8438	0.8229	0.8021	0.7604	16180
0.7813	0.8125	0.7604	0.8125	0.8229	0.7396	0.7500	0.7917	0.7292	0.7500	0.7917	0.7917	0.8125	0.8125	0.8125	0.7708	0.7813	0.7813	0.8021	0.8125	0.8021	0.8438	0.8229	0.8021	0.7708	17460
0.7813	0.8125	0.7604	0.8125	0.8333	0.7500	0.7500	0.7917	0.7604	0.7604	0.7917	0.7917	0.8229	0.8229	0.8229	0.7917	0.7917	0.7917	0.8229	0.8229	0.8021	0.8438	0.8229	0.8125	0.7813	18740
0.7813	0.8125	0.7708	0.8229	0.8438	0.7500	0.7604	0.7917	0.7604	0.7708	0.8021	0.8021	0.8229	0.8229	0.8229	0.7917	0.7917	0.7917	0.8333	0.8438	0.8021	0.8438	0.8229	0.8125	0.8021	20020
0.7813	0.8229	0.7708	0.8229	0.8542	0.7604	0.7708	0.7917	0.7708	0.7708	0.8021	0.8229	0.8333	0.8438	0.8229	0.7917	0.7917	0.7917	0.8333	0.8438	0.8021	0.8438	0.8229	0.8125	0.8021	21300
0.8021	0.8229	0.7708	0.8229	0.8542	0.7708	0.7917	0.7917	0.7813	0.7708	0.8125	0.8229	0.8333	0.8542	0.8229	0.8021	0.7917	0.7917	0.8438	0.8438	0.8021	0.8542	0.8229	0.8125	0.8021	22580
0.8021	0.8229	0.7708	0.8229	0.8542	0.7708	0.8021	0.7917	0.7917	0.7708	0.8125	0.8229	0.8333	0.8542	0.8333	0.8229	0.7917	0.7917	0.8438	0.8438	0.8229	0.8542	0.8229	0.8125	0.8229	23860
0.8125	0.8438	0.7708	0.8333	0.8542	0.7813	0.8021	0.7917	0.7917	0.7708	0.8333	0.8333	0.8438	0.8646	0.8542	0.8542	0.8021	0.8021	0.8542	0.8438	0.8229	0.8542	0.8438	0.8333	0.8229	26420
0.8125	0.8542	0.7813	0.8438	0.8750	0.7917	0.8125	0.7917	0.8021	0.7813	0.8333	0.8542	0.8646	0.8750	0.8646	0.8542	0.8125	0.8229	0.8646	0.8438	0.8229	0.8542	0.8750	0.8333	0.8438	28980
0.8229	0.8542	0.7813	0.8438	0.8958	0.7917	0.8125	0.7917	0.8021	0.7813	0.8438	0.8646	0.8958	0.8750	0.8750	0.8542	0.8125	0.8333	0.8646	0.8438	0.8229	0.8542	0.8750	0.8333	0.8438	31540
0.8438	0.8750	0.8021	0.8542	0.8958	0.7917	0.8125	0.8021	0.8125	0.7917	0.8438	0.8750	0.8958	0.8854	0.8750	0.8646	0.8333	0.8333	0.8646	0.8542	0.8333	0.8646	0.8750	0.8438	0.8438	34100
0.8542	0.8750	0.8125	0.8542	0.8958	0.7917	0.8125	0.8021	0.8333	0.8021	0.8438	0.8958	0.8958	0.8958	0.8854	0.8646	0.8438	0.8438	0.8750	0.8542	0.8646	0.8646	0.8750	0.8438	0.8646	36660
0.8542	0.8854	0.8229	0.8542	0.9063	0.7917	0.8229	0.8229	0.8438	0.8229	0.8542	0.9063	0.8958	0.8958	0.8854	0.8646	0.8438	0.8438	0.8750	0.8542	0.8646	0.8750	0.8750	0.8438	0.8646	39220
0.8542	0.8854	0.8229	0.8542	0.9167	0.8125	0.8333	0.8229	0.8438	0.8333	0.8542	0.9063	0.9063	0.9167	0.8854	0.8646	0.8542	0.8438	0.8854	0.8646	0.8646	0.8854	0.8750	0.8542	0.8750	41780
0.8646	0.8854	0.8229	0.8542	0.9271	0.8125	0.8646	0.8229	0.8542	0.8333	0.8750	0.9063	0.9063	0.9167	0.8854	0.8646	0.8542	0.8542	0.8958	0.8646	0.8750	0.8854	0.8750	0.8542	0.8750	44340
0.8750	0.8854	0.8333	0.8542	0.9271	0.8125	0.8646	0.8333	0.8542	0.8333	0.8750	0.9167	0.9063	0.9167	0.8854	0.8750	0.8646	0.8542	0.8958	0.8646	0.8750	0.8854	0.8854	0.8542	0.8750	46900
0.8854	0.9063	0.8333	0.8542	0.9375	0.8229	0.8854	0.8542	0.8542	0.8438	0.8750	0.9167	0.9063	0.9271	0.8854	0.8854	0.8750	0.8542	0.8958	0.8750	0.8854	0.8958	0.8854	0.8542	0.8854	52020
0.8958	0.9063	0.8438	0.8542	0.9375	0.8438	0.8854	0.8542	0.8646	0.8438	0.8750	0.9167	0.9063	0.9271	0.8958	0.8854	0.8750	0.8854	0.9167	0.8854	0.8958	0.8958	0.8854	0.8542	0.8854	57140
0.9063	0.9167	0.8438	0.8542	0.9479	0.8542	0.8854	0.8646	0.8646	0.8438	0.8750	0.9167	0.9063	0.9271	0.8958	0.8854	0.8854	0.9063	0.9167	0.8958	0.9063	0.8958	0.8854	0.8646	0.8854	62260
0.9167	0.9167	0.8542	0.8750	0.9479	0.8646	0.8854	0.8646	0.8750	0.8542	0.8750	0.9167	0.9167	0.9271	0.9063	0.8958	0.8854	0.9063	0.9271	0.8958	0.9167	0.8958	0.8958	0.8854	0.8854	67380
0.9271	0.9167	0.8646	0.8854	0.9479	0.8646	0.8854	0.8750	0.8854	0.8542	0.8958	0.9167	0.9271	0.9271	0.9167	0.8958	0.8854	0.9063	0.9271	0.9063	0.9167	0.8958	0.9063	0.8854	0.8854	72500
0.9271	0.9271	0.8750	0.8854	0.9479	0.8646	0.8854	0.8854	0.8854	0.8750	0.8958	0.9167	0.9271	0.9271	0.9167	0.9063	0.8854	0.9167	0.9375	0.9063	0.9167	0.8958	0.9063	0.8854	0.8854	77620
0.9271	0.9271	0.8854	0.8854	0.9479	0.8646	0.8854	0.8854	0.8854	0.8750	0.8958	0.9271	0.9375	0.9271	0.9167	0.9063	0.8958	0.9375	0.9375	0.9063	0.9167	0.8958	0.9063	0.8854	0.8958	82740
0.9271	0.9271	0.8854	0.8854	0.9479	0.8646	0.9167	0.8854	0.8854	0.8750	0.8958	0.9271	0.9375	0.9271	0.9167	0.9063	0.8958	0.9375	0.9375	0.9167	0.9167	0.8958	0.9063	0.8854	0.8958	87860
0.9271	0.9271	0.8854	0.8958	0.9583	0.8646	0.9167	0.8854	0.8854	0.8750	0.8958	0.9271	0.9375	0.9271	0.9167	0.9063	0.9063	0.9375	0.9375	0.9167	0.9271	0.8958	0.9063	0.8854	0.9063	92980
0.9375	0.9271	0.8854	0.9063	0.9583	0.8750	0.9167	0.8854	0.8958	0.8854	0.8958	0.9375	0.9375	0.9271	0.9271	0.9063	0.9063	0.9375	0.9375	0.9271	0.9271	0.8958	0.9063	0.8854	0.9063	103220
0.9375	0.9271	0.8958	0.9063	0.9583	0.8750	0.9271	0.8854	0.8958	0.8854	0.8958	0.9375	0.9375	0.9271	0.9271	0.9167	0.9375	0.9375	0.9375	0.9271	0.9375	0.9063	0.9063	0.8854	0.9063	113460
0.9479	0.9271	0.8958	0.9271	0.9583	0.8750	0.9271	0.8958	0.8958	0.8854	0.9063	0.9375	0.9375	0.9271	0.9271	0.9167	0.9375	0.9375	0.9375	0.9271	0.9375	0.9063	0.9167	0.8854	0.9063	123700
0.9479	0.9271	0.8958	0.9271	0.9583	0.8854	0.9271	0.8958	0.8958	0.8854	0.9063	0.9479	0.9375	0.9271	0.9271	0.9167	0.9375	0.9375	0.9375	0.9271	0.9375	0.9063	0.9167	0.8958	0.9063	133940
0.9479	0.9271	0.9063	0.9271	0.9583	0.8958	0.9271	0.8958	0.8958	0.8854	0.9063	0.9479	0.9375	0.9375	0.9271	0.9167	0.9375	0.9375	0.9375	0.9271	0.9375	0.9063	0.9167	0.8958	0.9167	144180
0.9479	0.9271	0.9271	0.9271	0.9583	0.8958	0.9271	0.8958	0.8958	0.9063	0.9063	0.9479	0.9375	0.9375	0.9271	0.9167	0.9375	0.9375	0.9375	0.9271	0.9375	0.9063	0.9167	0.8958	0.9167	154420
0.9479	0.9271	0.9271	0.9271	0.9583	0.8958	0.9271	0.9063	0.8958	0.9063	0.9063	0.9479	0.9375	0.9375	0.9271	0.9271	0.9375	0.9375	0.9479	0.9271	0.9375	0.9063	0.9167	0.8958	0.9167	164660
0.9479	0.9375	0.9375	0.9271	0.9583	0.8958	0.9271	0.9063	0.8958	0.9167	0.9063	0.9479	0.9375	0.9375	0.9271	0.9271	0.9375	0.9375	0.9479	0.9271	0.9375	0.9063	0.9167	0.8958	0.9167	174900
0.9479	0.9375	0.9375	0.9271	0.9583	0.8958	0.9271	0.9063	0.8958	0.9167	0.9167	0.9479	0.9375	0.9375	0.9375	0.9271	0.9375	0.9375	0.9479	0.9375	0.9375	0.9063	0.9167	0.8958	0.9167	185140
0.9479	0.9375	0.9375	0.9479	0.9583	0.8958	0.9271	0.9063	0.9063	0.9271	0.9167	0.9479	0.9375	0.9479	0.9479	0.9271	0.9375	0.9375	0.9479	0.9375	0.9375	0.9063	0.9167	0.8958	0.9167	205620
0.9479	0.9375	0.9375	0.9479	0.9583	0.8958	0.9479	0.9063	0.9167	0.9271	0.9167	0.9479	0.9375	0.9479	0.9479	0.9271	0.9375	0.9375	0.9479	0.9375	0.9375	0.9063	0.9167	0.8958	0.9167	226100
0.9479	0.9375	0.9375	0.9479	0.9583	0.8958	0.9479	0.9063	0.9167	0.9271	0.9167	0.9479	0.9375	0.9479	0.9479	0.9271	0.9375	0.9375	0.9479	0.9375	0.9375	0.9063	0.9167	0.8958	0.9167	246580
0.9479	0.9375	0.9479	0.9479	0.9688	0.9063	0.9479	0.9167	0.9167	0.9271	0.9271	0.9479	0.9375	0.9479	0.9479	0.9271	0.9375	0.9375	0.9479	0.9375	0.9375	0.9063	0.9167	0.8958	0.9167	267060
0.9479	0.9375	0.9479	0.9583	0.9688	0.9063	0.9479	0.9167	0.9271	0.9271	0.9375	0.9479	0.9375	0.9583	0.9479	0.9271	0.9375	0.9375	0.9479	0.9375	0.9375	0.9063	0.9167	0.8958	0.9167	287540
0.9479	0.9375	0.9479	0.9688	0.9688	0.9063	0.9479	0.9167	0.9271	0.9271	0.9583	0.9479	0.9375	0.9583	0.9479	0.9271	0.9375	0.9375	0.9479	0.9375	0.9375	0.9063	0.9167	0.8958	0.9167	308020
0.9479	0.9375	0.9479	0.9688	0.9688	0.9167	0.9479	0.9271	0.9271	0.9271	0.9583	0.9479	0.9375	0.9583	0.9479	0.9271	0.9375	0.9479	0.9583	0.9479	0.9375	0.9063	0.9167	0.8958	0.9167	328500
0.9479	0.9375	0.9479	0.9688	0.9688	0.9167	0.9479	0.9375	0.9271	0.9375	0.9583	0.9479	0.9479	0.9583	0.9479	0.9271	0.9375	0.9479	0.9583	0.9479	0.9375	0.9063	0.9167	0.8958	0.9271	348980
0.9479	0.9375	0.9583	0.9688	0.9688	0.9167	0.9479	0.9479	0.9271	0.9375	0.9583	0.9479	0.9479	0.9583	0.9479	0.9271	0.9375	0.9479	0.9583	0.9479	0.9375	0.9063	0.9167	0.8958	0.9375	369460
0.9479	0.9479	0.9583	0.9688	0.9688	0.9271	0.9479	0.9479	0.9375	0.9479	0.9583	0.9583	0.9479	0.9583	0.9479	0.9271	0.9375	0.9479	0.9583	0.9479	0.9375	0.9063	0.9167	0.8958	0.9375	410420
0.9479	0.9479	0.9583	0.9688	0.9688	0.9375	0.9479	0.9479	0.9479	0.9479	0.9583	0.9583	0.9479	0.9583	0.9479	0.9271	0.9479	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	451380
0.9479	0.9479	0.9583	0.9688	0.9688	0.9479	0.9479	0.9479	0.9479	0.9479	0.9583	0.9583	0.9479	0.9583	0.9479	0.9271	0.9479	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	492340
0.9479	0.9479	0.9583	0.9688	0.9688	0.9583	0.9479	0.9479	0.9479	0.9479	0.9583	0.9583	0.9479	0.9583	0.9479	0.9271	0.9583	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	533300
0.9479	0.9479	0.9583	0.9688	0.9688	0.9583	0.9583	0.9583	0.9479	0.9479	0.9583	0.9583	0.9479	0.9688	0.9479	0.9271	0.9583	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	574260
0.9479	0.9479	0.9583	0.9688	0.9688	0.9583	0.9583	0.9583	0.9479	0.9479	0.9583	0.9583	0.9479	0.9688	0.9479	0.9271	0.9583	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	615220
0.9479	0.9583	0.9583	0.9688	0.9688	0.9583	0.9583	0.9583	0.9479	0.9479	0.9583	0.9583	0.9479	0.9688	0.9479	0.9375	0.9583	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	656180
0.9583	0.9583	0.9583	0.9688	0.9688	0.9583	0.9583	0.9583	0.9479	0.9583	0.9583	0.9583	0.9479	0.9688	0.9479	0.9375	0.9583	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	697140
0.9583	0.9583	0.9583	0.9688	0.9688	0.9583	0.9583	0.9583	0.9688	0.9583	0.9583	0.9583	0.9479	0.9688	0.9479	0.9375	0.9583	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	738100
0.9688	0.9583	0.9583	0.9688	0.9688	0.9583	0.9583	0.9583	0.9688	0.9583	0.9583	0.9583	0.9479	0.9688	0.9479	0.9375	0.9583	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	820020
0.9688	0.9583	0.9583	0.9688	0.9688	0.9583	0.9583	0.9583	0.9688	0.9583	0.9583	0.9583	0.9479	0.9688	0.9479	0.9375	0.9583	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	901940
0.9688	0.9583	0.9583	0.9688	0.9688	0.9583	0.9583	0.9583	0.9688	0.9583	0.9583	0.9583	0.9479	0.9688	0.9479	0.9375	0.9583	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	983860
0.9688	0.9583	0.9583	0.9688	0.9688	0.9583	0.9583	0.9583	0.9688	0.9583	0.9583	0.9583	0.9479	0.9688	0.9479	0.9375	0.9583	0.9583	0.9583	0.9479	0.9375	0.9063	0.9167	0.9063	0.9479	1000000


==> data/Overallassw.txt <==
HHA		DDA		DRA		BIA		ADA		T
0.0000	0.0025	0.0000	0.0025	0.0000	10
0.0000	0.0025	0.0025	0.0025	0.0025	20
0.0000	0.0075	0.0050	0.0025	0.0025	30
0.0000	0.0100	0.0100	0.0025	0.0025	40
0.0000	0.0150	0.0150	0.0075	0.0050	50
0.0000	0.0175	0.0275	0.0125	0.0050	60
0.0000	0.0225	0.0300	0.0150	0.0050	70
0.0000	0.0300	0.0300	0.0150	0.0050	80
0.0025	0.0325	0.0375	0.0225	0.0050	90
0.0050	0.0400	0.0475	0.0275	0.0050	100
0.0100	0.0450	0.0475	0.0325	0.0050	110
0.0100	0.0500	0.0525	0.0475	0.0050	120
0.0175	0.0550	0.0600	0.0575	0.0050	130
0.0200	0.0600	0.0650	0.0600	0.0050	140
0.0200	0.0650	0.0650	0.0650	0.0050	150
0.0275	0.0675	0.0650	0.0650	0.0050	160
0.0400	0.0725	0.0650	0.0675	0.0050	170
0.0500	0.0750	0.0675	0.0675	0.0050	180
0.0525	0.0800	0.0725	0.0675	0.0050	190
0.0525	0.0825	0.0750	0.0675	0.0050	200
0.0525	0.0875	0.0750	0.0725	0.0050	210
0.0575	0.0875	0.0825	0.0725	0.0050	220
0.0600	0.0875	0.0875	0.0750	0.0050	230
0.0650	0.0900	0.0875	0.0825	0.0050	240
0.0650	0.0900	0.0875	0.0875	0.0050	250
0.0675	0.0950	0.0875	0.0925	0.0050	260
0.0750	0.0950	0.0900	0.1050	0.0075	270
0.0800	0.0975	0.0950	0.1050	0.0075	280
0.0825	0.0975	0.0950	0.1050	0.0075	290
0.0925	0.1025	0.0950	0.1075	0.0100	300
0.0950	0.1100	0.0950	0.1125	0.0100	310
0.1000	0.1175	0.0975	0.1150	0.0125	320
0.1050	0.1175	0.1100	0.1175	0.0150	330
0.1100	0.1200	0.1100	0.1225	0.0175	340
0.1175	0.1200	0.1175	0.1225	0.0175	350
0.1250	0.1200	0.1250	0.1250	0.0175	360
0.1275	0.1200	0.1300	0.1250	0.0175	370
0.1400	0.1200	0.1400	0.1300	0.0175	380
0.1450	0.1225	0.1400	0.1325	0.0175	390
0.1450	0.1225	0.1425	0.1350	0.0175	400
0.1550	0.1250	0.1425	0.1375	0.0175	410
0.1625	0.1250	0.1450	0.1400	0.0175	420
0.1625	0.1300	0.1450	0.1425	0.0175	430
0.1675	0.1300	0.1500	0.1425	0.0175	440
0.1725	0.1350	0.1550	0.1475	0.0175	450
0.1825	0.1350	0.1550	0.1525	0.0200	460
0.1950	0.1350	0.1575	0.1525	0.0200	470
0.2000	0.1350	0.1600	0.1550	0.0200	480
0.2050	0.1375	0.1650	0.1625	0.0200	490
0.2125	0.1400	0.1675	0.1625	0.0200	500
0.2175	0.1400	0.1725	0.1700	0.0200	510
0.2225	0.1425	0.1850	0.1725	0.0200	520
0.2275	0.1475	0.1850	0.1775	0.0200	530
0.2350	0.1475	0.1875	0.1775	0.0200	540
0.2400	0.1500	0.1875	0.1775	0.0225	550
0.2425	0.1550	0.1925	0.1825	0.0225	560
0.2450	0.1550	0.1975	0.1875	0.0225	570
0.2450	0.1600	0.1975	0.1925	0.0225	580
0.2475	0.1600	0.2000	0.1975	0.0275	590
0.2500	0.1600	0.2000	0.1975	0.0300	600
0.2550	0.1600	0.2025	0.2000	0.0300	610
0.2600	0.1650	0.2025	0.2025	0.0300	620
0.2625	0.1675	0.2025	0.2100	0.0300	630
0.2700	0.1675	0.2100	0.2125	0.0350	640
0.2700	0.1700	0.2100	0.2175	0.0375	650
0.2725	0.1725	0.2125	0.2200	0.0375	660
0.2850	0.1725	0.2125	0.2225	0.0375	670
0.2850	0.1725	0.2125	0.2300	0.0400	680
0.2900	0.1750	0.2150	0.2325	0.0400	690
0.2975	0.1775	0.2150	0.2375	0.0400	700
0.3025	0.1800	0.2200	0.2400	0.0400	710
0.3050	0.1850	0.2200	0.2425	0.0450	720
0.3125	0.1875	0.2200	0.2450	0.0450	730
0.3150	0.1900	0.2225	0.2450	0.0475	740
0.3150	0.1900	0.2250	0.2475	0.0475	750
0.3200	0.1900	0.2250	0.2525	0.0525	760
0.3200	0.1925	0.2325	0.2550	0.0525	770
0.3275	0.1950	0.2350	0.2550	0.0525	780
0.3325	0.1975	0.2375	0.2575	0.0550	790
0.3325	0.2025	0.2375	0.2575	0.0550	800
0.3350	0.2050	0.2400	0.2650	0.0550	810
0.3375	0.2075	0.2425	0.2675	0.0550	820
0.3375	0.2075	0.2425	0.2750	0.0550	830
0.3400	0.2075	0.2425	0.2775	0.0550	840
0.3450	0.2075	0.2475	0.2775	0.0575	850
0.3450	0.2075	0.2475	0.2775	0.0600	860
0.3500	0.2075	0.2475	0.2775	0.0600	870
0.3500	0.2075	0.2500	0.2775	0.0600	880
0.3525	0.2075	0.2525	0.2800	0.0600	890
0.3550	0.2100	0.2550	0.2825	0.0600	900
0.3600	0.2125	0.2575	0.2825	0.0600	910
0.3650	0.2175	0.2800	0.2850	0.0625	920
0.3700	0.2175	0.2825	0.2900	0.0675	930
0.3700	0.2175	0.2850	0.2900	0.0725	940
0.3725	0.2175	0.2850	0.2925	0.0725	950
0.3825	0.2200	0.2850	0.2950	0.0750	960
0.3850	0.2200	0.2850	0.2950	0.0825	970
0.3875	0.2200	0.2900	0.2975	0.0850	980
0.3950	0.2200	0.2900	0.3025	0.0875	990
0.3975	0.2250	0.2900	0.3050	0.0875	1000
0.4175	0.2575	0.3125	0.3200	0.0975	1100
0.4350	0.2900	0.3375	0.3350	0.1175	1200
0.4625	0.3000	0.3675	0.3525	0.1325	1300
0.4750	0.3175	0.3750	0.3600	0.1425	1400
0.4900	0.3300	0.4050	0.3750	0.1625	1500
0.4950	0.3450	0.4200	0.3800	0.1800	1600
0.5075	0.3625	0.4325	0.4000	0.1900	1700
0.5100	0.3725	0.4400	0.4100	0.2175	1800
0.5100	0.3800	0.4575	0.4150	0.2300	1900
0.5500	0.4650	0.5225	0.4950	0.3100	2900
0.5900	0.5150	0.5475	0.5425	0.3600	3900
0.6200	0.5450	0.5800	0.5775	0.4200	4900
0.6375	0.5775	0.6025	0.5975	0.4550	5900
0.6625	0.5975	0.6375	0.6325	0.4825	6900
0.6900	0.6125	0.6500	0.6425	0.4975	7900
0.7150	0.6275	0.6625	0.6525	0.5250	8900
0.7350	0.6350	0.6950	0.6625	0.5300	9900
0.7500	0.6375	0.7125	0.6775	0.5425	10900
0.8750	0.7375	0.8000	0.7700	0.6050	20900
0.9250	0.7900	0.8600	0.8500	0.6800	30900
0.9675	0.8250	0.8925	0.8975	0.7825	40900
0.9700	0.8525	0.9225	0.9250	0.8525	50900
0.9750	0.8825	0.9500	0.9375	0.8850	60900
0.9850	0.9000	0.9650	0.9525	0.9125	70900
0.9850	0.9075	0.9700	0.9700	0.9450	80900
0.9875	0.9175	0.9775	0.9750	0.9600	90900
0.9875	0.9200	0.9825	0.9775	0.9725	100900
1.0000	0.9850	0.9975	0.9950	0.9975	200900
1.0000	0.9950	1.0000	0.9975	1.0000	300900
1.0000	0.9975	1.0000	1.0000	1.0000	400900
1.0000	1.0000	1.0000	1.0000	1.0000	500900
1.0000	1.0000	1.0000	1.0000	1.0000	600900
1.0000	1.0000	1.0000	1.0000	1.0000	700900
1.0000	1.0000	1.0000	1.0000	1.0000	800900
1.0000	1.0000	1.0000	1.0000	1.0000	900900
1.0000	1.0000	1.0000	1.0000	1.0000	1000000


==> data/POH.txt <==
T       Xa			Xb			Xc			Xd		
0.3536		90.1638		25.0250		71.4749		57.5944
0.3536		82.9406		25.0250		59.5588		53.9828
0.5590		150.1000	122.5745	136.3372	136.3372
0.3536		90.2138		0.1000		69.9282		45.1569
0.2795		87.6125		0.1000		77.4507		43.8563
0.2795		94.5104		90.2638		92.3871		92.3871
0.3536		147.9770	119.9708	130.1741	133.9739
0.5590		175.0250	100.0000	144.3796	137.5125
0.5590		143.6391	50.0500		112.9507	96.8445
0.3536		83.0406		0.1000		81.4340		41.5703
0.3536		148.0270	120.0208	130.2074	134.0239
0.2795		78.1250		50.0500		82.7841		64.0875
0.1768		60.0354		0.1000		57.2273		30.0677
0.1768		105.4144	82.9906		103.3467	94.2025
0.3536		43.3263		43.3263		72.1873		43.3263
0.3536		129.9288	70.7107		99.1630		100.3197

						





				



==> data/overall.txt <==
DDA		DRA		BIA		ADA		HIA 	DDO		DRO		BIO		ADO		HIO		DDG		DRG 	BIG		ADG		HGL		T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0000	0.0104	0.0000	0.0000	0.0104	0.0104	0.0104	0.0000	0.0000	0.0104	0.0000	0.0104	0.0000	0.0000	0.0104	20
0.0000	0.0104	0.0000	0.0000	0.0104	0.0104	0.0104	0.0000	0.0000	0.0208	0.0104	0.0104	0.0000	0.0000	0.0104	30
0.0104	0.0104	0.0000	0.0208	0.0104	0.0104	0.0104	0.0000	0.0208	0.0208	0.0104	0.0104	0.0000	0.0000	0.0104	40
0.0104	0.0104	0.0104	0.0208	0.0104	0.0104	0.0313	0.0104	0.0313	0.0208	0.0104	0.0104	0.0000	0.0208	0.0104	50
0.0104	0.0208	0.0104	0.0208	0.0104	0.0313	0.0417	0.0313	0.0625	0.0313	0.0104	0.0208	0.0104	0.0208	0.0104	60
0.0104	0.0417	0.0104	0.0208	0.0313	0.0625	0.0625	0.0417	0.0729	0.0521	0.0208	0.0208	0.0104	0.0208	0.0104	70
0.0104	0.0417	0.0208	0.0208	0.0417	0.0729	0.0625	0.0417	0.0938	0.0729	0.0208	0.0208	0.0104	0.0208	0.0208	80
0.0104	0.0521	0.0417	0.0417	0.0521	0.0938	0.0729	0.0417	0.1042	0.0938	0.0208	0.0417	0.0104	0.0521	0.0521	90
0.0104	0.0729	0.0417	0.0729	0.0521	0.1042	0.0938	0.0625	0.1146	0.0938	0.0208	0.0417	0.0104	0.0625	0.0521	100
0.0104	0.0729	0.0625	0.0833	0.0521	0.1250	0.1250	0.0625	0.1563	0.1250	0.0313	0.0625	0.0104	0.0833	0.0521	110
0.0104	0.1250	0.0625	0.1042	0.0729	0.1458	0.1458	0.0729	0.1667	0.1458	0.0313	0.0729	0.0208	0.0938	0.0625	120
0.0313	0.1250	0.0625	0.1146	0.0833	0.1875	0.1458	0.0729	0.1771	0.1563	0.0521	0.0729	0.0313	0.1042	0.0729	130
0.0313	0.1563	0.0625	0.1354	0.0938	0.1875	0.1667	0.1042	0.1979	0.1667	0.0521	0.0938	0.0313	0.1563	0.0729	140
0.0313	0.1563	0.0625	0.1458	0.0938	0.2083	0.1667	0.1146	0.2188	0.1667	0.0521	0.1042	0.0313	0.1771	0.0833	150
0.0313	0.1667	0.0625	0.1458	0.1042	0.2292	0.1667	0.1354	0.2292	0.1771	0.0625	0.1146	0.0417	0.1979	0.1042	160
0.0521	0.1667	0.0729	0.1667	0.1458	0.2292	0.1667	0.1667	0.2500	0.1979	0.0729	0.1146	0.0417	0.2188	0.1042	170
0.0521	0.1667	0.0729	0.1875	0.1458	0.2292	0.1875	0.1667	0.2604	0.1979	0.0833	0.1563	0.0417	0.2292	0.1042	180
0.0521	0.1875	0.1146	0.1875	0.1563	0.2292	0.1979	0.1771	0.2604	0.2083	0.1250	0.1667	0.0521	0.2396	0.1146	190
0.0521	0.1875	0.1146	0.1979	0.1563	0.2500	0.2083	0.1875	0.2813	0.2292	0.1354	0.1667	0.0521	0.2396	0.1250	200
0.0938	0.1875	0.1146	0.2083	0.1771	0.2604	0.2188	0.1979	0.2813	0.2396	0.1458	0.1667	0.0521	0.2396	0.1354	210
0.0938	0.1875	0.1354	0.2188	0.1979	0.2604	0.2188	0.1979	0.2813	0.2500	0.1667	0.1667	0.0625	0.2708	0.1354	220
0.0938	0.1875	0.1354	0.2500	0.1979	0.2604	0.2188	0.2083	0.2917	0.2708	0.1667	0.1667	0.0625	0.2917	0.1354	230
0.0938	0.2188	0.1354	0.2604	0.1979	0.2708	0.2188	0.2188	0.3021	0.2813	0.1667	0.1667	0.0833	0.2917	0.1458	240
0.0938	0.2188	0.1563	0.2708	0.1979	0.2813	0.2292	0.2396	0.3021	0.2917	0.1771	0.1771	0.0938	0.3021	0.1667	250
0.0938	0.2188	0.1563	0.2708	0.1979	0.2917	0.2396	0.2396	0.3021	0.3021	0.1771	0.1979	0.1042	0.3021	0.1875	260
0.1563	0.2396	0.1563	0.2708	0.2292	0.3125	0.2396	0.2500	0.3021	0.3021	0.1771	0.1979	0.1042	0.3125	0.1875	270
0.1563	0.2396	0.1771	0.2813	0.2292	0.3333	0.2604	0.2604	0.3021	0.3021	0.1771	0.2083	0.1042	0.3125	0.1875	280
0.1563	0.2396	0.1771	0.2813	0.2292	0.3333	0.2604	0.2604	0.3125	0.3021	0.1771	0.2188	0.1146	0.3125	0.1979	290
0.1563	0.2396	0.1771	0.2917	0.2292	0.3438	0.2604	0.2604	0.3333	0.3021	0.1771	0.2188	0.1146	0.3125	0.1979	300
0.1563	0.2396	0.1875	0.2917	0.2292	0.3542	0.2604	0.2917	0.3438	0.3021	0.1771	0.2188	0.1250	0.3229	0.2188	310
0.1771	0.2396	0.1875	0.2917	0.2500	0.3542	0.2917	0.3021	0.3438	0.3125	0.1979	0.2188	0.1250	0.3229	0.2188	320
0.1771	0.2396	0.1875	0.2917	0.2500	0.3542	0.2917	0.3021	0.3750	0.3125	0.2083	0.2500	0.1458	0.3229	0.2292	330
0.1771	0.2500	0.1979	0.2917	0.2500	0.3542	0.2917	0.3125	0.3750	0.3229	0.2083	0.2500	0.1563	0.3333	0.2292	340
0.1771	0.2500	0.1979	0.3021	0.2500	0.3542	0.3021	0.3125	0.3750	0.3229	0.2083	0.2500	0.1563	0.3333	0.2292	350
0.1771	0.2500	0.1979	0.3125	0.2708	0.3542	0.3125	0.3229	0.3854	0.3438	0.2083	0.2500	0.1563	0.3333	0.2396	360
0.1771	0.2500	0.1979	0.3229	0.2708	0.3542	0.3125	0.3333	0.3854	0.3438	0.2188	0.2604	0.1563	0.3438	0.2500	370
0.2083	0.2500	0.2188	0.3229	0.2708	0.3542	0.3125	0.3333	0.3958	0.3438	0.2188	0.2708	0.1771	0.3646	0.2500	380
0.2083	0.2500	0.2188	0.3229	0.2813	0.3542	0.3229	0.3333	0.3958	0.3542	0.2188	0.2813	0.1771	0.3646	0.2500	390
0.2083	0.2500	0.2188	0.3229	0.2813	0.3854	0.3229	0.3333	0.3958	0.3646	0.2292	0.2917	0.1771	0.3646	0.2604	400
0.2083	0.2917	0.2188	0.3229	0.2813	0.3854	0.3229	0.3333	0.3958	0.3750	0.2292	0.2917	0.1771	0.3646	0.2604	410
0.2083	0.2917	0.2188	0.3333	0.2917	0.3854	0.3333	0.3438	0.4063	0.3750	0.2396	0.2917	0.1771	0.3646	0.2708	420
0.2083	0.2917	0.2188	0.3438	0.2917	0.3854	0.3333	0.3438	0.4063	0.3750	0.2396	0.3021	0.1771	0.3646	0.2813	430
0.2083	0.2917	0.2188	0.3542	0.2917	0.3958	0.3333	0.3646	0.4063	0.3750	0.2396	0.3021	0.1771	0.3646	0.2813	440
0.2083	0.3125	0.2396	0.3542	0.2917	0.4063	0.3333	0.3646	0.4063	0.3750	0.2500	0.3125	0.1979	0.3750	0.2917	450
0.2083	0.3125	0.2396	0.3542	0.3021	0.4063	0.3542	0.3646	0.4167	0.3750	0.2500	0.3125	0.2083	0.3750	0.3021	460
0.2083	0.3125	0.2396	0.3854	0.3021	0.4167	0.3542	0.3750	0.4271	0.3750	0.2604	0.3229	0.2292	0.3854	0.3229	470
0.2083	0.3125	0.2396	0.3958	0.3125	0.4167	0.3646	0.3854	0.4271	0.3750	0.2708	0.3229	0.2292	0.3854	0.3229	480
0.2083	0.3229	0.2396	0.3958	0.3333	0.4167	0.3646	0.3854	0.4271	0.3854	0.2708	0.3229	0.2396	0.3958	0.3333	490
0.2083	0.3229	0.2396	0.4063	0.3542	0.4271	0.3646	0.3854	0.4271	0.3958	0.2708	0.3333	0.2396	0.4063	0.3333	500
0.2083	0.3229	0.2396	0.4063	0.3646	0.4271	0.3646	0.3854	0.4271	0.3958	0.2708	0.3333	0.2396	0.4063	0.3333	510
0.2500	0.3229	0.2396	0.4063	0.3646	0.4375	0.3646	0.3854	0.4271	0.3958	0.2813	0.3333	0.2396	0.4167	0.3333	520
0.2500	0.3229	0.2604	0.4063	0.3646	0.4375	0.3646	0.3958	0.4271	0.3958	0.2813	0.3333	0.2396	0.4167	0.3333	530
0.2500	0.3750	0.2604	0.4063	0.3750	0.4479	0.3646	0.3958	0.4479	0.3958	0.2813	0.3438	0.2396	0.4167	0.3333	540
0.2500	0.3750	0.2604	0.4063	0.3750	0.4479	0.3646	0.3958	0.4479	0.3958	0.2813	0.3542	0.2396	0.4271	0.3333	550
0.2500	0.3750	0.2604	0.4063	0.3750	0.4479	0.3750	0.3958	0.4479	0.3958	0.2917	0.3542	0.2396	0.4375	0.3333	560
0.2500	0.3750	0.2604	0.4167	0.3750	0.4479	0.3854	0.3958	0.4583	0.4063	0.2917	0.3542	0.2396	0.4479	0.3542	570
0.2500	0.3854	0.2604	0.4167	0.3854	0.4583	0.3854	0.3958	0.4583	0.4063	0.3021	0.3542	0.2396	0.4688	0.3542	580
0.2500	0.3854	0.2604	0.4375	0.3854	0.4583	0.3854	0.3958	0.4688	0.4063	0.3125	0.3646	0.2396	0.4688	0.3542	590
0.2708	0.3854	0.2604	0.4375	0.3854	0.4583	0.3958	0.3958	0.4688	0.4063	0.3125	0.3750	0.2396	0.4792	0.3542	600
0.2708	0.3854	0.2604	0.4479	0.3958	0.4583	0.4063	0.3958	0.4688	0.4167	0.3125	0.3750	0.2396	0.4792	0.3750	610
0.2708	0.3854	0.3125	0.4479	0.3958	0.4583	0.4063	0.4167	0.4792	0.4271	0.3125	0.3750	0.2396	0.4792	0.3854	620
0.2708	0.4063	0.3125	0.4479	0.3958	0.4583	0.4063	0.4167	0.4792	0.4271	0.3125	0.3854	0.2396	0.4896	0.4063	630
0.2708	0.4063	0.3125	0.4583	0.3958	0.4583	0.4063	0.4167	0.4792	0.4375	0.3333	0.3854	0.2396	0.4896	0.4063	640
0.2708	0.4063	0.3125	0.4688	0.3958	0.4688	0.4063	0.4167	0.4792	0.4375	0.3333	0.3854	0.2500	0.4896	0.4167	650
0.2708	0.4063	0.3125	0.4792	0.3958	0.4688	0.4063	0.4167	0.4792	0.4479	0.3333	0.3854	0.2500	0.4896	0.4167	660
0.2708	0.4063	0.3229	0.4792	0.3958	0.4688	0.4063	0.4271	0.4792	0.4583	0.3333	0.3854	0.2604	0.4896	0.4167	670
0.3021	0.4167	0.3229	0.4792	0.3958	0.4688	0.4063	0.4271	0.4792	0.4583	0.3438	0.3854	0.2604	0.4896	0.4167	680
0.3021	0.4167	0.3229	0.4792	0.3958	0.4688	0.4063	0.4375	0.4792	0.4583	0.3542	0.3854	0.2604	0.4896	0.4167	690
0.3021	0.4167	0.3229	0.4792	0.3958	0.4688	0.4063	0.4375	0.4792	0.4583	0.3542	0.3854	0.2604	0.4896	0.4271	700
0.3021	0.4167	0.3229	0.4792	0.3958	0.4792	0.4063	0.4375	0.4792	0.4583	0.3542	0.3854	0.2708	0.4896	0.4271	710
0.3021	0.4167	0.3333	0.4792	0.3958	0.4792	0.4063	0.4375	0.4792	0.4583	0.3542	0.3854	0.2708	0.4896	0.4375	720
0.3021	0.4271	0.3333	0.4792	0.4063	0.4792	0.4063	0.4479	0.4792	0.4583	0.3646	0.3958	0.2708	0.4896	0.4375	730
0.3021	0.4271	0.3333	0.4792	0.4167	0.4896	0.4063	0.4479	0.4792	0.4583	0.3854	0.3958	0.2708	0.4896	0.4375	740
0.3021	0.4271	0.3333	0.4792	0.4167	0.5000	0.4063	0.4479	0.4792	0.4583	0.3958	0.4063	0.2708	0.4896	0.4375	750
0.3021	0.4271	0.3333	0.4792	0.4167	0.5000	0.4063	0.4479	0.4792	0.4583	0.3958	0.4375	0.2708	0.4896	0.4375	760
0.3125	0.4271	0.3438	0.4792	0.4167	0.5000	0.4063	0.4583	0.4792	0.4583	0.3958	0.4375	0.2708	0.5000	0.4375	770
0.3125	0.4271	0.3438	0.4792	0.4167	0.5000	0.4063	0.4583	0.4792	0.4583	0.3958	0.4479	0.2708	0.5000	0.4375	780
0.3125	0.4896	0.3438	0.4792	0.4167	0.5000	0.4063	0.4583	0.4792	0.4583	0.3958	0.4583	0.2708	0.5104	0.4375	790
0.3125	0.4896	0.3438	0.4792	0.4167	0.5000	0.4063	0.4688	0.4792	0.4583	0.3958	0.4583	0.2708	0.5208	0.4375	800
0.3125	0.4896	0.3438	0.4792	0.4167	0.5104	0.4063	0.4688	0.4792	0.4583	0.3958	0.4583	0.3021	0.5208	0.4375	810
0.3125	0.4896	0.3438	0.4792	0.4167	0.5104	0.4063	0.4688	0.4792	0.4583	0.3958	0.4583	0.3021	0.5208	0.4375	820
0.3125	0.4896	0.3438	0.4792	0.4167	0.5104	0.4271	0.4688	0.5000	0.4583	0.3958	0.4583	0.3021	0.5208	0.4375	830
0.3125	0.4896	0.3438	0.4792	0.4271	0.5208	0.4271	0.4688	0.5000	0.4688	0.3958	0.4583	0.3021	0.5208	0.4375	840
0.3125	0.4896	0.3438	0.4896	0.4271	0.5208	0.4271	0.4688	0.5000	0.4688	0.3958	0.4688	0.3021	0.5208	0.4375	850
0.3125	0.4896	0.3438	0.4896	0.4271	0.5208	0.4271	0.4688	0.5000	0.4688	0.3958	0.4792	0.3021	0.5208	0.4479	860
0.3229	0.4896	0.3438	0.4896	0.4375	0.5208	0.4271	0.4688	0.5000	0.4688	0.3958	0.4792	0.3021	0.5208	0.4479	870
0.3229	0.4896	0.3542	0.4896	0.4375	0.5208	0.4271	0.4688	0.5104	0.4688	0.3958	0.4792	0.3021	0.5208	0.4479	880
0.3229	0.4896	0.3542	0.4896	0.4375	0.5208	0.4375	0.4688	0.5104	0.4688	0.3958	0.4792	0.3125	0.5208	0.4479	890
0.3229	0.4896	0.3542	0.4896	0.4375	0.5208	0.4375	0.4688	0.5104	0.4688	0.3958	0.4792	0.3229	0.5208	0.4479	900
0.3229	0.4896	0.3542	0.4896	0.4375	0.5208	0.4375	0.4792	0.5104	0.4688	0.3958	0.4792	0.3229	0.5313	0.4479	910
0.3229	0.4896	0.3542	0.4896	0.4479	0.5208	0.4479	0.4792	0.5104	0.4688	0.3958	0.4792	0.3333	0.5313	0.4479	920
0.3229	0.4896	0.3542	0.4896	0.4479	0.5208	0.4479	0.4792	0.5104	0.4688	0.3958	0.4896	0.3646	0.5417	0.4479	930
0.3229	0.4896	0.3542	0.4896	0.4479	0.5208	0.4479	0.5000	0.5104	0.4688	0.3958	0.4896	0.3646	0.5417	0.4479	940
0.3229	0.4896	0.3542	0.4896	0.4479	0.5208	0.4583	0.5000	0.5104	0.4792	0.4063	0.4896	0.3646	0.5521	0.4583	950
0.3229	0.4896	0.3542	0.4896	0.4479	0.5208	0.4688	0.5000	0.5104	0.4792	0.4063	0.5000	0.3646	0.5521	0.4583	960
0.3333	0.4896	0.3542	0.4896	0.4479	0.5208	0.4688	0.5104	0.5104	0.4792	0.4063	0.5104	0.3646	0.5521	0.4583	970
0.3333	0.4896	0.3542	0.4896	0.4479	0.5208	0.4688	0.5104	0.5104	0.5208	0.4063	0.5104	0.3750	0.5625	0.4583	980
0.3333	0.4896	0.3542	0.4896	0.4479	0.5208	0.4688	0.5104	0.5104	0.5208	0.4063	0.5104	0.3750	0.5625	0.4583	990
0.3333	0.4896	0.3646	0.4896	0.4479	0.5208	0.4688	0.5104	0.5104	0.5208	0.4063	0.5104	0.3854	0.5625	0.4583	1000
0.3438	0.5000	0.3854	0.4896	0.4583	0.5208	0.4896	0.5104	0.5104	0.5208	0.4167	0.5208	0.3854	0.5625	0.4688	1100
0.3542	0.5000	0.3958	0.4896	0.4583	0.5313	0.5104	0.5313	0.5104	0.5313	0.4479	0.5208	0.3958	0.5625	0.4688	1200
0.3646	0.5000	0.3958	0.4896	0.4688	0.5313	0.5104	0.5625	0.5313	0.5313	0.4479	0.5313	0.4063	0.5729	0.4896	1300
0.3646	0.5000	0.4479	0.4896	0.4792	0.5417	0.5104	0.5833	0.5417	0.5313	0.4583	0.5417	0.4271	0.5833	0.4896	1400
0.3646	0.5000	0.4583	0.5000	0.4896	0.5417	0.5313	0.5833	0.5521	0.5313	0.4688	0.5417	0.4271	0.5833	0.5000	1500
0.3646	0.5104	0.4583	0.5000	0.5000	0.5417	0.5313	0.5938	0.5625	0.5521	0.4792	0.5521	0.4583	0.6146	0.5104	1600
0.3750	0.5104	0.4792	0.5104	0.5208	0.5417	0.5313	0.6042	0.5625	0.5521	0.4896	0.5729	0.4688	0.6146	0.5208	1700
0.3750	0.5104	0.4792	0.5313	0.5313	0.5417	0.5313	0.6042	0.5625	0.5521	0.5000	0.5729	0.4792	0.6250	0.5417	1800
0.3750	0.5208	0.4896	0.5625	0.5313	0.5521	0.5313	0.6250	0.5729	0.5729	0.5000	0.5833	0.4792	0.6354	0.5625	1900
0.4063	0.5729	0.5521	0.6146	0.6146	0.6042	0.5938	0.6563	0.5833	0.5938	0.5729	0.6146	0.5417	0.6979	0.6042	2900
0.4167	0.6563	0.5729	0.6250	0.6458	0.6875	0.6042	0.6875	0.5938	0.6146	0.5833	0.6563	0.6146	0.7292	0.6146	3900
0.4479	0.6771	0.5729	0.6250	0.6563	0.6875	0.6146	0.7083	0.6250	0.6563	0.5938	0.6979	0.6250	0.7292	0.6354	4900
0.4479	0.6771	0.6354	0.6250	0.6979	0.6979	0.6250	0.7292	0.6354	0.6771	0.6146	0.7083	0.6667	0.7396	0.6875	5900
0.5000	0.6771	0.6458	0.6250	0.7083	0.6979	0.6563	0.7292	0.6354	0.6875	0.6146	0.7292	0.6875	0.7396	0.6979	6900
0.5000	0.6875	0.6667	0.6563	0.7396	0.7188	0.6563	0.7396	0.6354	0.7188	0.6250	0.7708	0.7083	0.7500	0.6979	7900
0.5208	0.6979	0.6771	0.6563	0.7500	0.7188	0.6563	0.7396	0.6563	0.7292	0.6354	0.8021	0.7188	0.7500	0.7292	8900
0.5208	0.6979	0.6875	0.6563	0.7708	0.7188	0.6563	0.7396	0.6667	0.7396	0.6563	0.8021	0.7396	0.7500	0.7708	9900
0.5313	0.7188	0.6979	0.6667	0.7813	0.7188	0.6667	0.7500	0.6771	0.7500	0.6771	0.8021	0.7396	0.7500	0.7917	10900
0.5938	0.7396	0.7604	0.6979	0.8229	0.7917	0.6979	0.7813	0.6979	0.8021	0.7708	0.8229	0.8438	0.8021	0.8438	20900
0.6250	0.7604	0.7708	0.7188	0.8646	0.8229	0.7292	0.7917	0.7083	0.8125	0.7813	0.8750	0.8438	0.8438	0.8750	30900
0.6354	0.7604	0.7917	0.7292	0.8958	0.8229	0.7396	0.7917	0.7188	0.8333	0.8229	0.8854	0.8646	0.8750	0.9063	40900
0.6458	0.7604	0.8021	0.7292	0.9063	0.8229	0.7500	0.8021	0.7188	0.8333	0.8438	0.8854	0.8646	0.8750	0.9375	50900
0.6771	0.7708	0.8021	0.7500	0.9167	0.8333	0.7500	0.8021	0.7188	0.8333	0.8438	0.8958	0.8958	0.8854	0.9479	60900
0.7083	0.7708	0.8021	0.7708	0.9271	0.8438	0.7604	0.8021	0.7188	0.8333	0.8542	0.9167	0.8958	0.8854	0.9479	70900
0.7083	0.7813	0.8229	0.7708	0.9375	0.8542	0.7604	0.8021	0.7292	0.8438	0.8750	0.9167	0.9063	0.8958	0.9479	80900
0.7396	0.7917	0.8229	0.7708	0.9375	0.8542	0.7604	0.8125	0.7396	0.8438	0.8750	0.9167	0.9167	0.9063	0.9479	90900
0.7813	0.7917	0.8229	0.7708	0.9375	0.8542	0.7708	0.8125	0.7500	0.8438	0.8750	0.9167	0.9271	0.9063	0.9583	100900
0.8125	0.8229	0.8333	0.8021	0.9375	0.8542	0.7813	0.8542	0.7813	0.8438	0.9271	0.9479	0.9375	0.9167	0.9583	200900
0.8333	0.8333	0.8542	0.8021	0.9375	0.8542	0.7813	0.8542	0.7813	0.8542	0.9271	0.9479	0.9375	0.9167	0.9688	300900
0.8438	0.8438	0.8542	0.8021	0.9479	0.8646	0.7917	0.8542	0.7813	0.8646	0.9479	0.9479	0.9479	0.9375	0.9688	400900
0.8542	0.8646	0.8542	0.8125	0.9479	0.8646	0.7917	0.8646	0.7813	0.8646	0.9479	0.9479	0.9479	0.9479	0.9688	500900
0.8646	0.8646	0.8750	0.8125	0.9479	0.8646	0.8021	0.8646	0.7813	0.8646	0.9479	0.9479	0.9479	0.9479	0.9688	600900
0.8646	0.8646	0.8750	0.8125	0.9479	0.8646	0.8021	0.8750	0.7813	0.8646	0.9583	0.9479	0.9479	0.9479	0.9688	700900
0.8646	0.8646	0.8854	0.8125	0.9479	0.8646	0.8125	0.8750	0.7813	0.8750	0.9583	0.9479	0.9479	0.9479	0.9688	800900
0.8646	0.8646	0.8854	0.8125	0.9479	0.8750	0.8125	0.8750	0.7813	0.8750	0.9583	0.9479	0.9479	0.9479	0.9688	900900
0.8646	0.8646	0.8854	0.8125	0.9479	0.8750	0.8125	0.8750	0.7813	0.8750	0.9583	0.9479	0.9479	0.9479	0.9688	1000000

==> data/overall_multimodal.txt <==
DDA		DRA		BIA		ADA		HIA 	DDO		DRO		BIO		ADO		HIO		DDG		DRG 	BIG		ADG		HGL		T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0000	0.0000	0.0000	0.0000	0.0127	0.0000	0.0000	0.0000	0.0000	0.0127	0.0000	0.0000	0.0000	0.0000	0.0127	20
0.0000	0.0000	0.0000	0.0000	0.0127	0.0000	0.0000	0.0000	0.0000	0.0253	0.0000	0.0000	0.0000	0.0000	0.0127	30
0.0000	0.0000	0.0000	0.0127	0.0127	0.0000	0.0000	0.0000	0.0127	0.0253	0.0000	0.0000	0.0000	0.0000	0.0127	40
0.0000	0.0000	0.0000	0.0127	0.0127	0.0000	0.0253	0.0000	0.0253	0.0253	0.0000	0.0000	0.0000	0.0127	0.0127	50
0.0000	0.0127	0.0000	0.0127	0.0127	0.0253	0.0380	0.0253	0.0633	0.0380	0.0000	0.0127	0.0000	0.0127	0.0127	60
0.0000	0.0380	0.0000	0.0127	0.0380	0.0633	0.0506	0.0380	0.0759	0.0506	0.0127	0.0127	0.0000	0.0127	0.0127	70
0.0000	0.0380	0.0127	0.0127	0.0506	0.0759	0.0506	0.0380	0.0886	0.0759	0.0127	0.0127	0.0000	0.0127	0.0253	80
0.0000	0.0380	0.0380	0.0253	0.0506	0.0886	0.0633	0.0380	0.1013	0.0886	0.0127	0.0380	0.0000	0.0506	0.0506	90
0.0000	0.0633	0.0380	0.0633	0.0506	0.1013	0.0759	0.0506	0.1139	0.0886	0.0127	0.0380	0.0000	0.0506	0.0506	100
0.0000	0.0633	0.0506	0.0633	0.0506	0.1266	0.1013	0.0506	0.1392	0.1266	0.0253	0.0633	0.0000	0.0759	0.0506	110
0.0000	0.1013	0.0506	0.0886	0.0633	0.1519	0.1139	0.0633	0.1519	0.1392	0.0253	0.0633	0.0127	0.0759	0.0633	120
0.0253	0.1013	0.0506	0.0886	0.0759	0.1772	0.1139	0.0633	0.1646	0.1519	0.0506	0.0633	0.0253	0.0886	0.0633	130
0.0253	0.1392	0.0506	0.1013	0.0886	0.1772	0.1392	0.0886	0.1772	0.1646	0.0506	0.0886	0.0253	0.1392	0.0633	140
0.0253	0.1392	0.0506	0.1013	0.0886	0.2025	0.1392	0.0886	0.2025	0.1646	0.0506	0.0886	0.0253	0.1646	0.0633	150
0.0253	0.1392	0.0506	0.1013	0.1013	0.2152	0.1392	0.1139	0.2025	0.1772	0.0633	0.1013	0.0253	0.1899	0.0886	160
0.0380	0.1392	0.0633	0.1266	0.1392	0.2152	0.1392	0.1392	0.2278	0.2025	0.0759	0.1013	0.0253	0.2025	0.0886	170
0.0380	0.1392	0.0633	0.1519	0.1392	0.2152	0.1519	0.1392	0.2405	0.2025	0.0886	0.1392	0.0253	0.2152	0.0886	180
0.0380	0.1646	0.0886	0.1519	0.1519	0.2152	0.1646	0.1519	0.2405	0.2152	0.1266	0.1392	0.0380	0.2152	0.1013	190
0.0380	0.1646	0.0886	0.1646	0.1519	0.2405	0.1772	0.1646	0.2658	0.2278	0.1266	0.1392	0.0380	0.2152	0.1139	200
0.0886	0.1646	0.0886	0.1772	0.1772	0.2532	0.1899	0.1772	0.2658	0.2405	0.1266	0.1392	0.0380	0.2152	0.1266	210
0.0886	0.1646	0.1139	0.1899	0.2025	0.2532	0.1899	0.1772	0.2658	0.2532	0.1519	0.1392	0.0380	0.2532	0.1266	220
0.0886	0.1646	0.1139	0.2278	0.2025	0.2532	0.1899	0.1899	0.2785	0.2785	0.1519	0.1392	0.0380	0.2785	0.1266	230
0.0886	0.1772	0.1139	0.2278	0.2025	0.2658	0.1899	0.2025	0.2911	0.2911	0.1519	0.1392	0.0506	0.2785	0.1392	240
0.0886	0.1772	0.1266	0.2405	0.2025	0.2785	0.2025	0.2278	0.2911	0.3038	0.1646	0.1519	0.0633	0.2911	0.1646	250
0.0886	0.1772	0.1266	0.2405	0.2025	0.2911	0.2152	0.2278	0.2911	0.3038	0.1646	0.1772	0.0759	0.2911	0.1899	260
0.1392	0.2025	0.1266	0.2405	0.2278	0.3165	0.2152	0.2405	0.2911	0.3038	0.1646	0.1772	0.0759	0.3038	0.1899	270
0.1392	0.2025	0.1519	0.2532	0.2278	0.3291	0.2405	0.2532	0.2911	0.3038	0.1646	0.1899	0.0759	0.3038	0.1899	280
0.1392	0.2025	0.1519	0.2532	0.2278	0.3291	0.2405	0.2532	0.3038	0.3038	0.1646	0.2025	0.0886	0.3038	0.1899	290
0.1392	0.2025	0.1519	0.2658	0.2278	0.3418	0.2405	0.2532	0.3291	0.3038	0.1646	0.2025	0.0886	0.3038	0.1899	300
0.1392	0.2025	0.1646	0.2658	0.2278	0.3544	0.2405	0.2911	0.3291	0.3038	0.1646	0.2025	0.1013	0.3165	0.2152	310
0.1646	0.2025	0.1646	0.2658	0.2532	0.3544	0.2785	0.3038	0.3291	0.3165	0.1772	0.2025	0.1013	0.3165	0.2152	320
0.1646	0.2025	0.1646	0.2658	0.2532	0.3544	0.2785	0.3038	0.3544	0.3165	0.1899	0.2278	0.1139	0.3165	0.2278	330
0.1646	0.2152	0.1772	0.2658	0.2532	0.3544	0.2785	0.3038	0.3544	0.3165	0.1899	0.2278	0.1266	0.3165	0.2278	340
0.1646	0.2152	0.1772	0.2785	0.2532	0.3544	0.2785	0.3038	0.3544	0.3165	0.1899	0.2278	0.1266	0.3165	0.2278	350
0.1646	0.2152	0.1772	0.2911	0.2658	0.3544	0.2911	0.3165	0.3671	0.3418	0.1899	0.2278	0.1266	0.3165	0.2405	360
0.1646	0.2152	0.1772	0.3038	0.2658	0.3544	0.2911	0.3291	0.3671	0.3418	0.2025	0.2405	0.1266	0.3291	0.2532	370
0.2025	0.2152	0.2025	0.3038	0.2658	0.3544	0.2911	0.3291	0.3671	0.3418	0.2025	0.2532	0.1519	0.3544	0.2532	380
0.2025	0.2152	0.2025	0.3038	0.2785	0.3544	0.2911	0.3291	0.3671	0.3544	0.2025	0.2532	0.1519	0.3544	0.2532	390
0.2025	0.2152	0.2025	0.3038	0.2785	0.3924	0.2911	0.3291	0.3671	0.3544	0.2152	0.2658	0.1519	0.3544	0.2658	400
0.2025	0.2658	0.2025	0.3038	0.2785	0.3924	0.2911	0.3291	0.3671	0.3671	0.2152	0.2658	0.1519	0.3544	0.2658	410
0.2025	0.2658	0.2025	0.3165	0.2785	0.3924	0.3038	0.3291	0.3671	0.3671	0.2278	0.2658	0.1519	0.3544	0.2785	420
0.2025	0.2658	0.2025	0.3165	0.2785	0.3924	0.3038	0.3291	0.3671	0.3671	0.2278	0.2785	0.1519	0.3544	0.2785	430
0.2025	0.2658	0.2025	0.3291	0.2785	0.3924	0.3038	0.3544	0.3671	0.3671	0.2278	0.2785	0.1519	0.3544	0.2785	440
0.2025	0.2785	0.2152	0.3291	0.2785	0.4051	0.3038	0.3544	0.3671	0.3671	0.2405	0.2911	0.1772	0.3671	0.2911	450
0.2025	0.2785	0.2152	0.3291	0.2911	0.4051	0.3291	0.3544	0.3797	0.3671	0.2405	0.2911	0.1899	0.3671	0.3038	460
0.2025	0.2785	0.2152	0.3544	0.2911	0.4177	0.3291	0.3671	0.3924	0.3671	0.2405	0.3038	0.2152	0.3797	0.3165	470
0.2025	0.2785	0.2152	0.3671	0.2911	0.4177	0.3291	0.3671	0.3924	0.3671	0.2532	0.3038	0.2152	0.3797	0.3165	480
0.2025	0.2911	0.2152	0.3671	0.3038	0.4177	0.3291	0.3671	0.3924	0.3797	0.2532	0.3038	0.2278	0.3924	0.3291	490
0.2025	0.2911	0.2152	0.3797	0.3291	0.4304	0.3291	0.3671	0.3924	0.3797	0.2532	0.3165	0.2278	0.4051	0.3291	500
0.2025	0.2911	0.2152	0.3797	0.3418	0.4304	0.3291	0.3671	0.3924	0.3797	0.2532	0.3165	0.2278	0.4051	0.3291	510
0.2532	0.2911	0.2152	0.3797	0.3418	0.4430	0.3291	0.3671	0.3924	0.3797	0.2658	0.3165	0.2278	0.4177	0.3291	520
0.2532	0.2911	0.2405	0.3797	0.3418	0.4430	0.3291	0.3797	0.3924	0.3797	0.2658	0.3165	0.2278	0.4177	0.3291	530
0.2532	0.3544	0.2405	0.3797	0.3544	0.4557	0.3291	0.3797	0.4051	0.3797	0.2658	0.3291	0.2278	0.4177	0.3291	540
0.2532	0.3544	0.2405	0.3797	0.3544	0.4557	0.3291	0.3797	0.4051	0.3797	0.2658	0.3418	0.2278	0.4304	0.3291	550
0.2532	0.3544	0.2405	0.3797	0.3544	0.4557	0.3291	0.3797	0.4051	0.3797	0.2785	0.3418	0.2278	0.4304	0.3291	560
0.2532	0.3544	0.2405	0.3924	0.3544	0.4557	0.3418	0.3797	0.4177	0.3924	0.2785	0.3418	0.2278	0.4430	0.3544	570
0.2532	0.3671	0.2405	0.3924	0.3671	0.4684	0.3418	0.3797	0.4177	0.3924	0.2911	0.3418	0.2278	0.4557	0.3544	580
0.2532	0.3671	0.2405	0.4051	0.3671	0.4684	0.3418	0.3797	0.4304	0.3924	0.3038	0.3544	0.2278	0.4557	0.3544	590
0.2658	0.3671	0.2405	0.4051	0.3671	0.4684	0.3544	0.3797	0.4304	0.3924	0.3038	0.3671	0.2278	0.4684	0.3544	600
0.2658	0.3671	0.2405	0.4177	0.3797	0.4684	0.3671	0.3797	0.4304	0.4051	0.3038	0.3671	0.2278	0.4684	0.3671	610
0.2658	0.3671	0.2911	0.4177	0.3797	0.4684	0.3671	0.3924	0.4430	0.4177	0.3038	0.3671	0.2278	0.4684	0.3797	620
0.2658	0.3924	0.2911	0.4177	0.3797	0.4684	0.3671	0.3924	0.4430	0.4177	0.3038	0.3671	0.2278	0.4810	0.4051	630
0.2658	0.3924	0.2911	0.4177	0.3797	0.4684	0.3671	0.3924	0.4430	0.4304	0.3291	0.3671	0.2278	0.4810	0.4051	640
0.2658	0.3924	0.2911	0.4304	0.3797	0.4810	0.3671	0.3924	0.4430	0.4304	0.3291	0.3671	0.2278	0.4810	0.4177	650
0.2658	0.3924	0.2911	0.4430	0.3797	0.4810	0.3671	0.3924	0.4430	0.4430	0.3291	0.3671	0.2278	0.4810	0.4177	660
0.2658	0.3924	0.3038	0.4430	0.3797	0.4810	0.3671	0.4051	0.4430	0.4557	0.3291	0.3671	0.2405	0.4810	0.4177	670
0.3038	0.4051	0.3038	0.4430	0.3797	0.4810	0.3671	0.4051	0.4430	0.4557	0.3418	0.3671	0.2405	0.4810	0.4177	680
0.3038	0.4051	0.3038	0.4430	0.3797	0.4810	0.3671	0.4177	0.4430	0.4557	0.3544	0.3671	0.2405	0.4810	0.4177	690
0.3038	0.4051	0.3038	0.4430	0.3797	0.4810	0.3671	0.4177	0.4430	0.4557	0.3544	0.3671	0.2405	0.4810	0.4177	700
0.3038	0.4051	0.3038	0.4430	0.3797	0.4810	0.3671	0.4177	0.4430	0.4557	0.3544	0.3671	0.2532	0.4810	0.4177	710
0.3038	0.4051	0.3165	0.4430	0.3797	0.4810	0.3671	0.4177	0.4430	0.4557	0.3544	0.3671	0.2532	0.4810	0.4304	720
0.3038	0.4177	0.3165	0.4430	0.3924	0.4810	0.3671	0.4304	0.4430	0.4557	0.3671	0.3797	0.2532	0.4810	0.4304	730
0.3038	0.4177	0.3165	0.4430	0.4051	0.4810	0.3671	0.4304	0.4430	0.4557	0.3671	0.3797	0.2532	0.4810	0.4304	740
0.3038	0.4177	0.3165	0.4430	0.4051	0.4810	0.3671	0.4304	0.4430	0.4557	0.3797	0.3924	0.2532	0.4810	0.4304	750
0.3038	0.4177	0.3165	0.4430	0.4051	0.4810	0.3671	0.4304	0.4430	0.4557	0.3797	0.4304	0.2532	0.4810	0.4304	760
0.3165	0.4177	0.3291	0.4430	0.4051	0.4810	0.3671	0.4430	0.4430	0.4557	0.3797	0.4304	0.2532	0.4937	0.4304	770
0.3165	0.4177	0.3291	0.4430	0.4051	0.4810	0.3671	0.4430	0.4430	0.4557	0.3797	0.4430	0.2532	0.4937	0.4304	780
0.3165	0.4684	0.3291	0.4430	0.4051	0.4810	0.3671	0.4430	0.4430	0.4557	0.3797	0.4557	0.2532	0.5063	0.4304	790
0.3165	0.4684	0.3291	0.4430	0.4051	0.4810	0.3671	0.4557	0.4430	0.4557	0.3797	0.4557	0.2532	0.5063	0.4304	800
0.3165	0.4684	0.3291	0.4430	0.4051	0.4810	0.3671	0.4557	0.4430	0.4557	0.3797	0.4557	0.2911	0.5063	0.4304	810
0.3165	0.4684	0.3291	0.4430	0.4051	0.4810	0.3671	0.4557	0.4430	0.4557	0.3797	0.4557	0.2911	0.5063	0.4304	820
0.3165	0.4684	0.3291	0.4430	0.4051	0.4810	0.3924	0.4557	0.4684	0.4557	0.3797	0.4557	0.2911	0.5063	0.4304	830
0.3165	0.4684	0.3291	0.4430	0.4177	0.4937	0.3924	0.4557	0.4684	0.4684	0.3797	0.4557	0.2911	0.5063	0.4304	840
0.3165	0.4684	0.3291	0.4557	0.4177	0.4937	0.3924	0.4557	0.4684	0.4684	0.3797	0.4684	0.2911	0.5063	0.4304	850
0.3165	0.4684	0.3291	0.4557	0.4177	0.4937	0.3924	0.4557	0.4684	0.4684	0.3797	0.4810	0.2911	0.5063	0.4430	860
0.3165	0.4684	0.3291	0.4557	0.4304	0.4937	0.3924	0.4557	0.4684	0.4684	0.3797	0.4810	0.2911	0.5063	0.4430	870
0.3165	0.4684	0.3291	0.4557	0.4304	0.4937	0.3924	0.4557	0.4684	0.4684	0.3797	0.4810	0.2911	0.5063	0.4430	880
0.3165	0.4684	0.3291	0.4557	0.4304	0.4937	0.4051	0.4557	0.4684	0.4684	0.3797	0.4810	0.3038	0.5063	0.4430	890
0.3165	0.4684	0.3291	0.4557	0.4304	0.4937	0.4051	0.4557	0.4684	0.4684	0.3797	0.4810	0.3165	0.5063	0.4430	900
0.3165	0.4684	0.3291	0.4557	0.4304	0.4937	0.4051	0.4684	0.4684	0.4684	0.3797	0.4810	0.3165	0.5063	0.4430	910
0.3165	0.4684	0.3291	0.4557	0.4430	0.4937	0.4177	0.4684	0.4684	0.4684	0.3797	0.4810	0.3291	0.5063	0.4430	920
0.3165	0.4684	0.3291	0.4557	0.4430	0.4937	0.4177	0.4684	0.4684	0.4684	0.3797	0.4810	0.3544	0.5063	0.4430	930
0.3165	0.4684	0.3291	0.4557	0.4430	0.4937	0.4177	0.4937	0.4684	0.4684	0.3797	0.4810	0.3544	0.5063	0.4430	940
0.3165	0.4684	0.3291	0.4557	0.4430	0.4937	0.4177	0.4937	0.4684	0.4684	0.3924	0.4810	0.3544	0.5190	0.4430	950
0.3165	0.4684	0.3291	0.4557	0.4430	0.4937	0.4177	0.4937	0.4684	0.4684	0.3924	0.4937	0.3544	0.5190	0.4430	960
0.3165	0.4684	0.3291	0.4557	0.4430	0.4937	0.4177	0.4937	0.4684	0.4684	0.3924	0.5063	0.3544	0.5190	0.4430	970
0.3165	0.4684	0.3291	0.4557	0.4430	0.4937	0.4177	0.4937	0.4684	0.5063	0.3924	0.5063	0.3671	0.5316	0.4430	980
0.3165	0.4684	0.3291	0.4557	0.4430	0.4937	0.4177	0.4937	0.4684	0.5063	0.3924	0.5063	0.3671	0.5316	0.4430	990
0.3165	0.4684	0.3418	0.4557	0.4430	0.4937	0.4177	0.4937	0.4684	0.5063	0.3924	0.5063	0.3671	0.5316	0.4430	1000
0.3291	0.4810	0.3671	0.4557	0.4430	0.4937	0.4304	0.4937	0.4684	0.5063	0.4051	0.5063	0.3671	0.5316	0.4557	1100
0.3418	0.4810	0.3797	0.4557	0.4430	0.5063	0.4557	0.5190	0.4684	0.5190	0.4430	0.5063	0.3797	0.5316	0.4557	1200
0.3418	0.4810	0.3797	0.4557	0.4557	0.5063	0.4557	0.5443	0.4810	0.5190	0.4430	0.5063	0.3924	0.5443	0.4810	1300
0.3418	0.4810	0.4304	0.4557	0.4684	0.5190	0.4557	0.5570	0.4810	0.5190	0.4557	0.5190	0.4051	0.5570	0.4810	1400
0.3418	0.4810	0.4430	0.4684	0.4810	0.5190	0.4810	0.5570	0.4937	0.5190	0.4684	0.5190	0.4051	0.5570	0.4937	1500
0.3418	0.4937	0.4430	0.4684	0.4937	0.5190	0.4810	0.5696	0.4937	0.5316	0.4684	0.5316	0.4304	0.5949	0.5063	1600
0.3544	0.4937	0.4684	0.4810	0.5063	0.5190	0.4810	0.5823	0.4937	0.5316	0.4810	0.5570	0.4430	0.5949	0.5190	1700
0.3544	0.4937	0.4684	0.5063	0.5063	0.5190	0.4810	0.5823	0.4937	0.5316	0.4937	0.5570	0.4557	0.6076	0.5443	1800
0.3544	0.4937	0.4810	0.5316	0.5063	0.5316	0.4810	0.5949	0.5063	0.5570	0.4937	0.5696	0.4557	0.6203	0.5570	1900
0.3924	0.5443	0.5316	0.5696	0.6076	0.5823	0.5443	0.6203	0.5190	0.5823	0.5570	0.6076	0.5316	0.6835	0.5949	2900
0.4051	0.6203	0.5443	0.5696	0.6329	0.6582	0.5443	0.6582	0.5316	0.6076	0.5696	0.6456	0.6076	0.6962	0.6076	3900
0.4430	0.6456	0.5443	0.5696	0.6456	0.6582	0.5570	0.6709	0.5696	0.6456	0.5823	0.6835	0.6076	0.6962	0.6329	4900
0.4430	0.6456	0.6076	0.5696	0.6962	0.6709	0.5696	0.6962	0.5823	0.6709	0.6076	0.6962	0.6456	0.7089	0.6709	5900
0.4810	0.6456	0.6203	0.5696	0.7089	0.6709	0.6076	0.6962	0.5823	0.6835	0.6076	0.7089	0.6709	0.7089	0.6835	6900
0.4810	0.6582	0.6456	0.6076	0.7342	0.6962	0.6076	0.7089	0.5823	0.7215	0.6203	0.7468	0.6962	0.7215	0.6835	7900
0.5063	0.6582	0.6582	0.6076	0.7468	0.6962	0.6076	0.7089	0.6076	0.7342	0.6203	0.7848	0.7089	0.7215	0.7215	8900
0.5063	0.6582	0.6582	0.6076	0.7722	0.6962	0.6076	0.7089	0.6203	0.7468	0.6456	0.7848	0.7342	0.7215	0.7722	9900
0.5190	0.6835	0.6709	0.6203	0.7722	0.6962	0.6203	0.7215	0.6329	0.7468	0.6709	0.7848	0.7342	0.7215	0.7975	10900
0.5696	0.7089	0.7342	0.6582	0.8101	0.7722	0.6582	0.7595	0.6582	0.7848	0.7595	0.7975	0.8354	0.7722	0.8354	20900
0.6076	0.7342	0.7468	0.6835	0.8608	0.8101	0.6835	0.7722	0.6709	0.7848	0.7595	0.8608	0.8354	0.8228	0.8734	30900
0.6203	0.7342	0.7722	0.6962	0.8987	0.8101	0.6962	0.7722	0.6835	0.8101	0.8101	0.8734	0.8481	0.8608	0.8987	40900
0.6329	0.7342	0.7848	0.6962	0.9114	0.8101	0.7089	0.7848	0.6835	0.8101	0.8354	0.8734	0.8481	0.8608	0.9367	50900
0.6709	0.7468	0.7848	0.7215	0.9241	0.8101	0.7089	0.7848	0.6835	0.8101	0.8354	0.8861	0.8861	0.8734	0.9494	60900
0.7089	0.7468	0.7848	0.7468	0.9367	0.8228	0.7215	0.7848	0.6835	0.8101	0.8354	0.9114	0.8861	0.8734	0.9494	70900
0.7089	0.7595	0.8101	0.7468	0.9367	0.8354	0.7215	0.7848	0.6962	0.8228	0.8608	0.9114	0.8987	0.8861	0.9494	80900
0.7468	0.7722	0.8101	0.7468	0.9367	0.8354	0.7215	0.7975	0.7089	0.8228	0.8608	0.9114	0.9114	0.8987	0.9494	90900
0.7722	0.7722	0.8101	0.7468	0.9367	0.8354	0.7342	0.7975	0.7215	0.8228	0.8608	0.9114	0.9241	0.8987	0.9620	100900
0.8101	0.8101	0.8228	0.7848	0.9367	0.8354	0.7468	0.8354	0.7595	0.8228	0.9241	0.9367	0.9367	0.9114	0.9620	200900
0.8228	0.8228	0.8354	0.7848	0.9367	0.8354	0.7468	0.8354	0.7595	0.8354	0.9241	0.9367	0.9367	0.9114	0.9620	300900
0.8354	0.8228	0.8354	0.7848	0.9494	0.8481	0.7595	0.8354	0.7595	0.8481	0.9367	0.9367	0.9367	0.9367	0.9620	400900
0.8354	0.8481	0.8354	0.7975	0.9494	0.8481	0.7595	0.8481	0.7595	0.8481	0.9367	0.9367	0.9367	0.9367	0.9620	500900
0.8481	0.8481	0.8608	0.7975	0.9494	0.8481	0.7722	0.8481	0.7595	0.8481	0.9367	0.9367	0.9367	0.9367	0.9620	600900
0.8481	0.8481	0.8608	0.7975	0.9494	0.8481	0.7722	0.8608	0.7595	0.8481	0.9494	0.9367	0.9367	0.9367	0.9620	700900
0.8481	0.8481	0.8734	0.7975	0.9494	0.8481	0.7848	0.8608	0.7595	0.8608	0.9494	0.9367	0.9367	0.9367	0.9620	800900
0.8481	0.8481	0.8734	0.7975	0.9494	0.8608	0.7848	0.8608	0.7595	0.8608	0.9494	0.9367	0.9367	0.9367	0.9620	900900
0.8481	0.8481	0.8734	0.7975	0.9494	0.8608	0.7848	0.8608	0.7595	0.8608	0.9494	0.9367	0.9367	0.9367	0.9620	1000000


==> data/overalls.txt <==
DDA		DRA		BIA		ADA		HIA 	DDO		DRO		BIO		ADO		HIO		DDG		DRG 	BIG		ADG		HGL		T
0.0104	0.0208	0.0000	0.0625	0.0417	0.0833	0.1875	0.0208	0.2292	0.1563	0.0208	0.0208	0.0104	0.1563	0.0208	1.0000
0.0104	0.0521	0.0000	0.0938	0.0729	0.1042	0.2083	0.0521	0.2604	0.1979	0.0208	0.0417	0.0104	0.1563	0.0208	1.1000
0.0104	0.0625	0.0104	0.1250	0.0833	0.1458	0.2292	0.0938	0.3021	0.2083	0.0313	0.0729	0.0104	0.1875	0.0625	1.2000
0.0208	0.0938	0.0104	0.1250	0.0938	0.1875	0.2813	0.1146	0.3333	0.2396	0.0417	0.0729	0.0104	0.2292	0.0625	1.3000
0.0208	0.1563	0.0208	0.1458	0.1146	0.2396	0.3125	0.1771	0.3333	0.2604	0.0417	0.0938	0.0104	0.2813	0.0729	1.4000
0.0313	0.1771	0.0417	0.1771	0.1458	0.2813	0.3333	0.2083	0.3333	0.3021	0.0521	0.1042	0.0104	0.3021	0.1042	1.5000
0.0313	0.1875	0.0625	0.1875	0.1563	0.3125	0.3438	0.2396	0.3542	0.3438	0.0729	0.1458	0.0104	0.3229	0.1250	1.6000
0.0313	0.2292	0.0833	0.2292	0.1667	0.3438	0.3646	0.2708	0.3854	0.3438	0.0729	0.1979	0.0313	0.3854	0.1667	1.7000
0.0417	0.2396	0.1042	0.2917	0.1771	0.3750	0.3854	0.3021	0.4167	0.3646	0.0938	0.2396	0.0625	0.3958	0.1875	1.8000
0.0625	0.2813	0.1250	0.3125	0.1875	0.4063	0.4167	0.3646	0.4271	0.3750	0.1146	0.2604	0.0625	0.4167	0.2083	1.9000
0.0625	0.3021	0.1250	0.3229	0.2083	0.4167	0.4271	0.3646	0.4479	0.4271	0.1458	0.3125	0.0625	0.4271	0.2188	2.0000
0.0729	0.3021	0.1458	0.3229	0.2292	0.4375	0.4271	0.3750	0.4479	0.4375	0.1875	0.3229	0.0938	0.4688	0.2500	2.1000
0.0833	0.3125	0.1458	0.3438	0.2500	0.4688	0.4271	0.3750	0.4583	0.4479	0.2188	0.3438	0.1042	0.4896	0.2813	2.2000
0.1042	0.3229	0.1458	0.3542	0.2813	0.4688	0.4271	0.4063	0.4583	0.4688	0.2604	0.3646	0.1250	0.4896	0.3229	2.3000
0.1146	0.3333	0.1458	0.3542	0.3021	0.4792	0.4479	0.4167	0.4896	0.4792	0.2708	0.3854	0.1563	0.5104	0.3229	2.4000
0.1146	0.3854	0.1563	0.3542	0.3229	0.5000	0.4479	0.4583	0.4896	0.4792	0.3021	0.3958	0.1979	0.5521	0.3229	2.5000
0.1354	0.3958	0.1771	0.3750	0.3438	0.5000	0.4583	0.4792	0.4896	0.4792	0.3021	0.4167	0.2188	0.5938	0.3438	2.6000
0.1458	0.3958	0.1875	0.3854	0.3750	0.5000	0.4688	0.5000	0.5000	0.4896	0.3125	0.4375	0.2292	0.6146	0.3646	2.7000
0.1458	0.3958	0.1979	0.4063	0.3854	0.5000	0.4792	0.5208	0.5000	0.5104	0.3125	0.4479	0.2500	0.6250	0.3958	2.8000
0.1667	0.4063	0.1979	0.4167	0.3854	0.5000	0.4792	0.5417	0.5000	0.5104	0.3229	0.4792	0.2604	0.6250	0.4063	2.9000
0.1667	0.4063	0.2083	0.4271	0.3958	0.5104	0.4896	0.5521	0.5000	0.5104	0.3229	0.5000	0.2604	0.6354	0.4375	3.0000
0.1771	0.4167	0.2292	0.4271	0.4167	0.5104	0.4896	0.5833	0.5000	0.5104	0.3542	0.5104	0.2813	0.6458	0.4375	3.1000
0.1875	0.4167	0.2292	0.4271	0.4271	0.5313	0.4896	0.5938	0.5104	0.5208	0.3542	0.5208	0.2917	0.6563	0.4479	3.2000
0.1979	0.4271	0.2292	0.4583	0.4583	0.5313	0.5000	0.5938	0.5104	0.5208	0.3542	0.5208	0.2917	0.6563	0.4583	3.3000
0.2083	0.4375	0.2604	0.4583	0.4688	0.5313	0.5000	0.5938	0.5208	0.5417	0.3542	0.5313	0.3021	0.6563	0.4583	3.4000
0.2292	0.4479	0.2708	0.4688	0.4792	0.5313	0.5104	0.6042	0.5208	0.5521	0.3750	0.5521	0.3021	0.6563	0.4688	3.5000
0.2396	0.4479	0.2708	0.4688	0.4896	0.5521	0.5313	0.6146	0.5208	0.5625	0.4167	0.5625	0.3021	0.6563	0.4792	3.6000
0.2500	0.4583	0.2917	0.4688	0.5104	0.5729	0.5313	0.6146	0.5208	0.5729	0.4271	0.5625	0.3125	0.6563	0.4896	3.7000
0.2500	0.4792	0.3125	0.4688	0.5313	0.5729	0.5313	0.6146	0.5208	0.5729	0.4375	0.5625	0.3333	0.6667	0.5000	3.8000
0.2500	0.4792	0.3333	0.4688	0.5313	0.5833	0.5313	0.6250	0.5208	0.5729	0.4583	0.5729	0.3438	0.6667	0.5208	3.9000
0.2500	0.4792	0.3542	0.4688	0.5417	0.5938	0.5313	0.6458	0.5313	0.5729	0.4583	0.5729	0.3542	0.6875	0.5208	4.0000
0.2500	0.4896	0.3646	0.4792	0.5417	0.5938	0.5313	0.6458	0.5521	0.5833	0.4583	0.5729	0.3542	0.6875	0.5313	4.1000
0.2500	0.4896	0.3750	0.4792	0.5521	0.5938	0.5417	0.6458	0.5521	0.5938	0.4583	0.5938	0.3646	0.6875	0.5417	4.2000
0.2708	0.4896	0.3958	0.4896	0.5521	0.6042	0.5417	0.6563	0.5521	0.6042	0.4688	0.5938	0.3750	0.6875	0.5417	4.3000
0.2708	0.5104	0.4063	0.5000	0.5521	0.6250	0.5521	0.6563	0.5521	0.6042	0.4688	0.6354	0.3750	0.6979	0.5625	4.4000
0.2917	0.5104	0.4167	0.5104	0.5625	0.6250	0.5521	0.6563	0.5521	0.6042	0.4688	0.6563	0.3958	0.6979	0.5625	4.5000
0.3125	0.5208	0.4167	0.5104	0.5938	0.6250	0.5521	0.6563	0.5521	0.6146	0.4688	0.6667	0.4167	0.6979	0.5729	4.6000
0.3125	0.5208	0.4167	0.5104	0.6042	0.6354	0.5521	0.6563	0.5625	0.6250	0.4688	0.6667	0.4167	0.7083	0.5938	4.7000
0.3125	0.5208	0.4167	0.5104	0.6042	0.6354	0.5625	0.6563	0.5625	0.6250	0.4688	0.6667	0.4167	0.7188	0.5938	4.8000
0.3125	0.5417	0.4271	0.5104	0.6146	0.6354	0.5729	0.6563	0.5625	0.6250	0.4896	0.6667	0.4271	0.7188	0.5938	4.9000
0.3229	0.5521	0.4375	0.5104	0.6146	0.6354	0.5729	0.6563	0.5625	0.6250	0.4896	0.6667	0.4583	0.7188	0.5938	5.0000
0.3333	0.5521	0.4375	0.5208	0.6250	0.6354	0.5729	0.6563	0.5625	0.6250	0.5000	0.6667	0.4688	0.7188	0.6042	5.1000
0.3333	0.5833	0.4375	0.5208	0.6250	0.6354	0.5729	0.6563	0.5625	0.6250	0.5104	0.6979	0.4688	0.7292	0.6146	5.2000
0.3333	0.5833	0.4583	0.5208	0.6250	0.6354	0.5729	0.6563	0.5625	0.6250	0.5208	0.6979	0.4896	0.7292	0.6354	5.3000
0.3333	0.5833	0.4583	0.5313	0.6250	0.6354	0.5729	0.6563	0.5625	0.6250	0.5313	0.6979	0.5000	0.7292	0.6354	5.4000
0.3333	0.5833	0.4583	0.5313	0.6250	0.6354	0.5729	0.6563	0.5625	0.6250	0.5313	0.6979	0.5313	0.7396	0.6354	5.5000
0.3438	0.5833	0.4583	0.5313	0.6354	0.6563	0.5729	0.6667	0.5625	0.6354	0.5417	0.6979	0.5417	0.7396	0.6563	5.6000
0.3438	0.5833	0.4583	0.5313	0.6354	0.6563	0.5729	0.6667	0.5833	0.6354	0.5521	0.6979	0.5417	0.7396	0.6563	5.7000
0.3438	0.5833	0.4583	0.5417	0.6354	0.6563	0.5729	0.6667	0.5938	0.6458	0.5521	0.7083	0.5625	0.7396	0.6667	5.8000
0.3438	0.5938	0.4583	0.5521	0.6458	0.6563	0.5729	0.6667	0.5938	0.6458	0.5521	0.7083	0.5625	0.7396	0.6771	5.9000
0.3438	0.5938	0.4583	0.5625	0.6458	0.6667	0.5729	0.6667	0.5938	0.6458	0.5625	0.7083	0.5625	0.7396	0.6979	6.0000
0.3438	0.6042	0.4583	0.5625	0.6458	0.6667	0.5729	0.6667	0.5938	0.6563	0.5729	0.7083	0.5729	0.7396	0.7083	6.1000
0.3438	0.6042	0.4583	0.5729	0.6458	0.6667	0.5729	0.6771	0.5938	0.6563	0.5729	0.7188	0.5729	0.7396	0.7188	6.2000
0.3542	0.6146	0.4792	0.5729	0.6458	0.6667	0.5729	0.6771	0.5938	0.6667	0.5729	0.7188	0.5833	0.7396	0.7188	6.3000
0.3542	0.6146	0.4792	0.5833	0.6563	0.6667	0.5833	0.6771	0.5938	0.6667	0.5833	0.7188	0.5833	0.7500	0.7292	6.4000
0.3542	0.6146	0.4792	0.5833	0.6563	0.6667	0.5833	0.6771	0.5938	0.6771	0.5833	0.7396	0.5833	0.7500	0.7396	6.5000
0.3542	0.6250	0.4792	0.5833	0.6563	0.6667	0.5833	0.6771	0.5938	0.6771	0.5833	0.7396	0.5833	0.7500	0.7500	6.6000
0.3542	0.6250	0.4792	0.5833	0.6667	0.6667	0.5833	0.6771	0.5938	0.6771	0.5938	0.7396	0.5833	0.7604	0.7500	6.7000
0.3542	0.6250	0.4792	0.5833	0.6667	0.6667	0.5833	0.6771	0.5938	0.6875	0.5938	0.7500	0.5833	0.7604	0.7500	6.8000
0.3542	0.6250	0.4792	0.5833	0.6667	0.6667	0.5833	0.6771	0.5938	0.6875	0.6042	0.7500	0.5833	0.7604	0.7500	6.9000
0.3542	0.6250	0.4792	0.5833	0.6667	0.6667	0.5833	0.6875	0.5938	0.6875	0.6042	0.7500	0.5833	0.7604	0.7500	7.0000
0.3542	0.6250	0.4896	0.5938	0.6667	0.6667	0.5833	0.6875	0.5938	0.6875	0.6042	0.7604	0.5938	0.7604	0.7604	7.1000
0.3646	0.6250	0.4896	0.5938	0.6667	0.6771	0.5938	0.6979	0.5938	0.6875	0.6042	0.7604	0.6042	0.7604	0.7604	7.2000
0.3646	0.6250	0.5000	0.5938	0.6875	0.6771	0.6042	0.6979	0.5938	0.6875	0.6042	0.7604	0.6146	0.7604	0.7604	7.3000
0.3646	0.6250	0.5000	0.5938	0.7083	0.6771	0.6042	0.6979	0.5938	0.6979	0.6042	0.7604	0.6146	0.7604	0.7708	7.4000
0.3646	0.6250	0.5104	0.5938	0.7083	0.6771	0.6042	0.6979	0.6042	0.6979	0.6042	0.7708	0.6146	0.7604	0.7813	7.5000
0.3646	0.6250	0.5208	0.6042	0.7083	0.6771	0.6042	0.6979	0.6042	0.6979	0.6146	0.7708	0.6354	0.7708	0.7813	7.6000
0.3646	0.6250	0.5208	0.6042	0.7083	0.6771	0.6042	0.6979	0.6042	0.6979	0.6250	0.7708	0.6354	0.7708	0.7917	7.7000
0.3646	0.6250	0.5208	0.6042	0.7083	0.6875	0.6042	0.6979	0.6042	0.6979	0.6250	0.7708	0.6458	0.7813	0.7917	7.8000
0.3646	0.6250	0.5313	0.6042	0.7188	0.6979	0.6042	0.6979	0.6042	0.6979	0.6250	0.7708	0.6458	0.7917	0.7917	7.9000
0.3646	0.6250	0.5313	0.6042	0.7292	0.6979	0.6042	0.7083	0.6042	0.6979	0.6354	0.7708	0.6458	0.7917	0.7917	8.0000
0.3646	0.6250	0.5313	0.6042	0.7292	0.6979	0.6146	0.7083	0.6042	0.6979	0.6354	0.7708	0.6458	0.7917	0.8021	8.1000
0.3646	0.6250	0.5417	0.6042	0.7396	0.6979	0.6146	0.7083	0.6042	0.6979	0.6458	0.7708	0.6563	0.7917	0.8021	8.2000
0.3646	0.6250	0.5417	0.6146	0.7396	0.6979	0.6146	0.7083	0.6042	0.6979	0.6458	0.7708	0.6563	0.8021	0.8021	8.3000
0.3646	0.6250	0.5521	0.6146	0.7500	0.6979	0.6146	0.7083	0.6042	0.6979	0.6458	0.7813	0.6563	0.8021	0.8125	8.4000
0.3646	0.6250	0.5521	0.6146	0.7500	0.6979	0.6146	0.7188	0.6042	0.6979	0.6563	0.7917	0.6563	0.8021	0.8125	8.5000
0.3750	0.6250	0.5729	0.6146	0.7500	0.6979	0.6146	0.7188	0.6042	0.6979	0.6563	0.8021	0.6563	0.8021	0.8125	8.6000
0.3750	0.6250	0.5729	0.6146	0.7604	0.6979	0.6146	0.7188	0.6042	0.6979	0.6563	0.8021	0.6667	0.8021	0.8125	8.7000
0.3854	0.6250	0.5729	0.6146	0.7604	0.6979	0.6146	0.7188	0.6042	0.6979	0.6563	0.8021	0.6667	0.8021	0.8125	8.8000
0.3854	0.6354	0.5729	0.6146	0.7604	0.7083	0.6146	0.7188	0.6042	0.6979	0.6563	0.8021	0.6667	0.8021	0.8125	8.9000
0.3854	0.6354	0.5729	0.6146	0.7708	0.7083	0.6146	0.7188	0.6042	0.6979	0.6563	0.8125	0.6667	0.8021	0.8125	9.0000
0.3854	0.6354	0.5938	0.6146	0.7708	0.7083	0.6146	0.7188	0.6042	0.6979	0.6667	0.8125	0.6667	0.8021	0.8125	9.1000
0.3854	0.6354	0.5938	0.6146	0.7813	0.7083	0.6146	0.7188	0.6146	0.6979	0.6667	0.8125	0.6667	0.8021	0.8125	9.2000
0.3854	0.6354	0.5938	0.6250	0.7813	0.7083	0.6146	0.7188	0.6146	0.6979	0.6771	0.8125	0.6667	0.8021	0.8125	9.3000
0.3854	0.6354	0.5938	0.6250	0.7813	0.7083	0.6146	0.7188	0.6146	0.6979	0.6771	0.8125	0.6875	0.8021	0.8125	9.4000
0.3854	0.6354	0.5938	0.6250	0.7813	0.7083	0.6146	0.7188	0.6146	0.6979	0.6771	0.8125	0.7083	0.8125	0.8125	9.5000
0.3854	0.6354	0.5938	0.6250	0.7813	0.7083	0.6146	0.7188	0.6146	0.6979	0.6771	0.8125	0.7083	0.8125	0.8125	9.6000
0.3854	0.6354	0.5938	0.6250	0.7813	0.7083	0.6146	0.7188	0.6146	0.6979	0.6771	0.8125	0.7083	0.8125	0.8229	9.7000
0.3854	0.6354	0.6042	0.6354	0.7813	0.7188	0.6146	0.7188	0.6146	0.6979	0.6771	0.8125	0.7083	0.8229	0.8229	9.8000
0.3958	0.6354	0.6042	0.6354	0.7917	0.7292	0.6146	0.7188	0.6146	0.6979	0.6771	0.8125	0.7083	0.8229	0.8229	9.9000
0.3958	0.6354	0.6042	0.6354	0.8021	0.7396	0.6146	0.7188	0.6146	0.6979	0.6771	0.8125	0.7083	0.8229	0.8333	10.0000
0.4063	0.6667	0.6354	0.6354	0.8125	0.7396	0.6250	0.7292	0.6250	0.7083	0.6875	0.8229	0.7083	0.8229	0.8438	11.0000
0.4167	0.6771	0.6354	0.6458	0.8333	0.7604	0.6354	0.7292	0.6354	0.7188	0.6979	0.8229	0.7083	0.8333	0.8542	12.0000
0.4271	0.6875	0.6563	0.6667	0.8333	0.7813	0.6354	0.7292	0.6354	0.7396	0.6979	0.8333	0.7083	0.8438	0.8750	13.0000
0.4479	0.6979	0.6667	0.6667	0.8333	0.8021	0.6354	0.7396	0.6354	0.7396	0.6979	0.8438	0.7500	0.8438	0.8958	14.0000
0.4792	0.6979	0.6771	0.6667	0.8438	0.8021	0.6354	0.7396	0.6354	0.7500	0.7083	0.8646	0.8021	0.8438	0.8958	15.0000
0.4896	0.6979	0.6771	0.6771	0.8542	0.8021	0.6667	0.7396	0.6458	0.7604	0.7188	0.8646	0.8125	0.8542	0.9063	16.0000
0.5104	0.6979	0.6771	0.6771	0.8646	0.8021	0.6667	0.7396	0.6458	0.7604	0.7500	0.8646	0.8125	0.8542	0.9063	17.0000
0.5208	0.6979	0.6875	0.6979	0.8646	0.8021	0.6771	0.7396	0.6563	0.7708	0.7708	0.8750	0.8333	0.8542	0.9167	18.0000
0.5208	0.6979	0.6875	0.6979	0.8750	0.8021	0.6771	0.7396	0.6563	0.7708	0.7813	0.8750	0.8438	0.8646	0.9167	19.0000
0.5313	0.6979	0.7083	0.6979	0.8854	0.8021	0.6875	0.7500	0.6563	0.7708	0.7917	0.8750	0.8438	0.8646	0.9271	20.0000
0.5625	0.6979	0.7083	0.6979	0.8958	0.8021	0.6875	0.7604	0.6667	0.7708	0.8021	0.8750	0.8542	0.8646	0.9271	21.0000
0.5625	0.6979	0.7188	0.6979	0.8958	0.8021	0.6875	0.7813	0.6667	0.7708	0.8125	0.8750	0.8542	0.8646	0.9375	22.0000
0.5625	0.6979	0.7292	0.6979	0.8958	0.8021	0.6979	0.7813	0.6667	0.7813	0.8229	0.8750	0.8542	0.8646	0.9375	23.0000
0.5729	0.6979	0.7500	0.7083	0.8958	0.8125	0.7083	0.7813	0.6667	0.7813	0.8229	0.8750	0.8542	0.8646	0.9479	24.0000
0.5833	0.7083	0.7500	0.7188	0.8958	0.8125	0.7083	0.7917	0.6667	0.7813	0.8229	0.8750	0.8542	0.8646	0.9479	25.0000
0.5833	0.7083	0.7500	0.7188	0.8958	0.8229	0.7083	0.7917	0.6667	0.7813	0.8229	0.8750	0.8646	0.8646	0.9479	26.0000
0.5833	0.7188	0.7500	0.7188	0.8958	0.8333	0.7083	0.7917	0.6771	0.7813	0.8229	0.8750	0.8646	0.8646	0.9479	27.0000
0.5833	0.7292	0.7500	0.7188	0.8958	0.8333	0.7083	0.7917	0.6771	0.7917	0.8229	0.8750	0.8750	0.8646	0.9479	28.0000
0.5833	0.7292	0.7604	0.7188	0.8958	0.8333	0.7188	0.7917	0.6771	0.7917	0.8438	0.8750	0.8750	0.8646	0.9479	29.0000
0.5938	0.7292	0.7604	0.7188	0.9063	0.8333	0.7188	0.8021	0.6979	0.7917	0.8438	0.8854	0.8750	0.8854	0.9479	30.0000
0.5938	0.7292	0.7813	0.7188	0.9063	0.8333	0.7188	0.8021	0.7083	0.7917	0.8438	0.8854	0.8750	0.8854	0.9479	31.0000
0.5938	0.7292	0.7917	0.7292	0.9063	0.8333	0.7188	0.8021	0.7083	0.8021	0.8438	0.8854	0.8750	0.8854	0.9479	32.0000
0.5938	0.7292	0.7917	0.7292	0.9063	0.8333	0.7188	0.8021	0.7083	0.8021	0.8438	0.8958	0.8750	0.8854	0.9479	33.0000
0.5938	0.7396	0.7917	0.7292	0.9063	0.8333	0.7188	0.8021	0.7083	0.8021	0.8438	0.9063	0.8750	0.8854	0.9479	34.0000
0.5938	0.7396	0.7917	0.7292	0.9063	0.8333	0.7188	0.8021	0.7083	0.8021	0.8438	0.9063	0.8750	0.8854	0.9479	35.0000
0.6042	0.7396	0.7917	0.7292	0.9063	0.8333	0.7188	0.8021	0.7083	0.8021	0.8438	0.9063	0.8750	0.8854	0.9479	36.0000
0.6042	0.7396	0.7917	0.7292	0.9063	0.8333	0.7188	0.8021	0.7083	0.8021	0.8438	0.9063	0.8750	0.8854	0.9479	37.0000
0.6042	0.7604	0.8021	0.7292	0.9167	0.8333	0.7188	0.8021	0.7083	0.8021	0.8438	0.9063	0.8854	0.8854	0.9479	38.0000
0.6146	0.7604	0.8021	0.7292	0.9167	0.8333	0.7188	0.8021	0.7083	0.8021	0.8438	0.9063	0.8854	0.8854	0.9479	39.0000
0.6146	0.7604	0.8021	0.7396	0.9167	0.8333	0.7188	0.8021	0.7083	0.8021	0.8438	0.9063	0.8854	0.8854	0.9479	40.0000
0.6146	0.7604	0.8021	0.7396	0.9167	0.8333	0.7188	0.8021	0.7083	0.8125	0.8438	0.9063	0.8854	0.8854	0.9479	41.0000
0.6146	0.7604	0.8021	0.7396	0.9167	0.8438	0.7188	0.8021	0.7188	0.8125	0.8438	0.9063	0.8958	0.8854	0.9479	42.0000
0.6146	0.7604	0.8021	0.7396	0.9167	0.8438	0.7188	0.8021	0.7188	0.8125	0.8542	0.9063	0.9063	0.8854	0.9479	43.0000
0.6146	0.7708	0.8021	0.7396	0.9167	0.8438	0.7188	0.8021	0.7188	0.8125	0.8542	0.9063	0.9063	0.8854	0.9583	44.0000
0.6146	0.7708	0.8021	0.7396	0.9167	0.8438	0.7188	0.8021	0.7188	0.8125	0.8646	0.9063	0.9063	0.8854	0.9583	45.0000
0.6146	0.7813	0.8021	0.7396	0.9167	0.8438	0.7188	0.8021	0.7188	0.8229	0.8646	0.9063	0.9063	0.8854	0.9688	46.0000
0.6146	0.7813	0.8021	0.7396	0.9167	0.8438	0.7188	0.8021	0.7188	0.8229	0.8646	0.9063	0.9063	0.8854	0.9688	47.0000
0.6250	0.7813	0.8021	0.7396	0.9167	0.8438	0.7188	0.8021	0.7292	0.8229	0.8646	0.9063	0.9063	0.8854	0.9688	48.0000
0.6250	0.7813	0.8021	0.7396	0.9167	0.8438	0.7292	0.8021	0.7292	0.8229	0.8646	0.9063	0.9063	0.8854	0.9688	49.0000
0.6354	0.7917	0.8021	0.7396	0.9271	0.8438	0.7292	0.8125	0.7292	0.8229	0.8750	0.9063	0.9063	0.8854	0.9688	50.0000
0.6354	0.7917	0.8021	0.7396	0.9271	0.8438	0.7292	0.8125	0.7396	0.8229	0.8750	0.9063	0.9063	0.8854	0.9688	51.0000
0.6354	0.7917	0.8021	0.7396	0.9271	0.8438	0.7292	0.8125	0.7396	0.8229	0.8750	0.9063	0.9063	0.8854	0.9688	52.0000
0.6354	0.7917	0.8021	0.7396	0.9271	0.8438	0.7396	0.8125	0.7500	0.8229	0.8750	0.9063	0.9063	0.8854	0.9688	53.0000
0.6354	0.8021	0.8021	0.7396	0.9271	0.8438	0.7396	0.8125	0.7500	0.8229	0.8750	0.9063	0.9063	0.8854	0.9688	54.0000
0.6354	0.8021	0.8021	0.7396	0.9271	0.8438	0.7396	0.8125	0.7500	0.8333	0.8750	0.9063	0.9063	0.8854	0.9688	55.0000
0.6458	0.8125	0.8021	0.7396	0.9271	0.8438	0.7396	0.8125	0.7500	0.8333	0.8750	0.9063	0.9063	0.8854	0.9688	56.0000
0.6458	0.8125	0.8021	0.7500	0.9271	0.8438	0.7396	0.8125	0.7500	0.8333	0.8750	0.9063	0.9063	0.8854	0.9688	57.0000
0.6458	0.8125	0.8021	0.7500	0.9375	0.8438	0.7396	0.8125	0.7500	0.8333	0.8750	0.9063	0.9167	0.8958	0.9688	58.0000
0.6458	0.8125	0.8125	0.7500	0.9375	0.8438	0.7396	0.8125	0.7500	0.8333	0.8750	0.9063	0.9167	0.8958	0.9688	59.0000
0.6458	0.8125	0.8125	0.7500	0.9375	0.8438	0.7396	0.8125	0.7500	0.8333	0.8750	0.9063	0.9167	0.8958	0.9688	60.0000
0.6458	0.8125	0.8125	0.7500	0.9375	0.8438	0.7396	0.8125	0.7500	0.8438	0.8854	0.9063	0.9167	0.8958	0.9688	61.0000
0.6771	0.8125	0.8125	0.7500	0.9375	0.8438	0.7396	0.8125	0.7500	0.8438	0.8958	0.9063	0.9271	0.8958	0.9688	62.0000
0.6771	0.8125	0.8125	0.7500	0.9375	0.8438	0.7500	0.8125	0.7500	0.8438	0.8958	0.9063	0.9271	0.8958	0.9792	63.0000
0.6771	0.8125	0.8125	0.7500	0.9375	0.8438	0.7500	0.8125	0.7500	0.8438	0.8958	0.9063	0.9271	0.8958	0.9792	64.0000
0.6771	0.8125	0.8229	0.7500	0.9375	0.8438	0.7500	0.8125	0.7500	0.8438	0.8958	0.9063	0.9271	0.8958	0.9792	65.0000
0.6771	0.8125	0.8229	0.7500	0.9375	0.8438	0.7500	0.8125	0.7500	0.8438	0.8958	0.9063	0.9271	0.8958	0.9792	66.0000
0.6771	0.8125	0.8229	0.7500	0.9375	0.8438	0.7500	0.8125	0.7500	0.8438	0.8958	0.9167	0.9271	0.8958	0.9792	67.0000
0.6771	0.8229	0.8229	0.7500	0.9375	0.8438	0.7500	0.8125	0.7500	0.8438	0.9063	0.9167	0.9271	0.8958	0.9792	68.0000
0.6771	0.8229	0.8229	0.7500	0.9375	0.8438	0.7500	0.8125	0.7500	0.8438	0.9167	0.9167	0.9271	0.8958	0.9792	69.0000
0.6771	0.8229	0.8229	0.7500	0.9375	0.8438	0.7604	0.8125	0.7500	0.8438	0.9167	0.9167	0.9271	0.8958	0.9792	70.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7604	0.8125	0.7500	0.8438	0.9271	0.9167	0.9271	0.9063	0.9792	71.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7604	0.8125	0.7500	0.8438	0.9271	0.9167	0.9271	0.9063	0.9792	72.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7604	0.8125	0.7500	0.8438	0.9271	0.9167	0.9271	0.9063	0.9792	73.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7604	0.8125	0.7500	0.8438	0.9271	0.9167	0.9271	0.9063	0.9792	74.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7604	0.8125	0.7500	0.8438	0.9271	0.9271	0.9271	0.9063	0.9792	75.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7604	0.8125	0.7500	0.8438	0.9271	0.9271	0.9271	0.9063	0.9792	76.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7604	0.8125	0.7500	0.8438	0.9271	0.9271	0.9271	0.9063	0.9792	77.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7604	0.8125	0.7500	0.8542	0.9271	0.9271	0.9271	0.9063	0.9792	78.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7604	0.8229	0.7500	0.8542	0.9271	0.9271	0.9271	0.9063	0.9792	79.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8229	0.7500	0.8542	0.9271	0.9271	0.9271	0.9063	0.9792	80.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8229	0.7500	0.8542	0.9271	0.9271	0.9271	0.9063	0.9792	81.0000
0.6771	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8229	0.7500	0.8542	0.9271	0.9271	0.9271	0.9063	0.9792	82.0000
0.6875	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8229	0.7500	0.8542	0.9271	0.9271	0.9271	0.9063	0.9792	83.0000
0.6875	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8229	0.7500	0.8542	0.9271	0.9271	0.9271	0.9063	0.9792	84.0000
0.6875	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8229	0.7500	0.8542	0.9271	0.9271	0.9271	0.9063	0.9792	85.0000
0.6979	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8542	0.9271	0.9375	0.9271	0.9063	0.9792	86.0000
0.7083	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8542	0.9271	0.9375	0.9375	0.9063	0.9792	87.0000
0.7083	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8542	0.9271	0.9375	0.9375	0.9063	0.9792	88.0000
0.7083	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9375	0.9375	0.9063	0.9792	89.0000
0.7083	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9375	0.9375	0.9063	0.9792	90.0000
0.7083	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9375	0.9375	0.9063	0.9792	91.0000
0.7083	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9375	0.9375	0.9063	0.9792	92.0000
0.7083	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9375	0.9375	0.9063	0.9792	93.0000
0.7083	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9375	0.9375	0.9063	0.9792	94.0000
0.7083	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9375	0.9375	0.9063	0.9792	95.0000
0.7188	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9375	0.9375	0.9063	0.9792	96.0000
0.7188	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9375	0.9375	0.9063	0.9792	97.0000
0.7188	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9375	0.9375	0.9063	0.9792	98.0000
0.7188	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9479	0.9375	0.9063	0.9792	99.0000
0.7188	0.8333	0.8229	0.7500	0.9375	0.8438	0.7708	0.8333	0.7500	0.8646	0.9271	0.9479	0.9375	0.9167	0.9792	100.0000


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


